Simulating Quantum Computation Using Probabilistic Programming

Developing quantum programs requires not only running them on quantum hardware but also simulating them on classical hardware. Because the meaning of a quantum program can be defined in terms of state vectors, it can be viewed as a form of weighted nondeterminism and simulated using any implementation of probabilistic programming that supports complex or at least negative weights. In this study, we compile a high-level quantum programming language to one such implementation of probabilistic programming, a solver for factor graph grammars. We also extend the solver with an optimization that commutes the tensor operations $\mathsf{einsum}$ and $\mathsf{expand}$. We prove that the compiler and the optimization preserve the denotational semantics of the source language. We perform benchmarks that show our straightforward implementation, by repurposing existing infrastructure for probabilistic programming, attains simulation performance in the ballpark of several other quantum simulators.

==> benchmark/2026-10-11/bell-state.csv <==
qubit-number,gate-number,bell-state-allein_opt:iso-to-perpl,bell-state-allein_opt:perpl-to-fgg,bell-state-allein_opt:iso-simulation,bell-state-allein_opt:iso-to-fgg,bell-state-allein_opt:iso-fgg-simulation,bell-state-allein_opt:qiskit-simulation,bell-state-allein_opt:qsim-simulation,bell-state-allein_opt:qtorch-simulation,bell-state-allein_opt:quimb-simulation,bell-state-ein_opt:iso-to-perpl,bell-state-ein_opt:perpl-to-fgg,bell-state-ein_opt:iso-simulation,bell-state-ein_opt:iso-to-fgg,bell-state-ein_opt:iso-fgg-simulation,bell-state-ein_opt:qiskit-simulation,bell-state-ein_opt:qsim-simulation,bell-state-ein_opt:qtorch-simulation,bell-state-ein_opt:quimb-simulation,bell-state-id_detect:iso-to-perpl,bell-state-id_detect:perpl-to-fgg,bell-state-id_detect:iso-simulation,bell-state-id_detect:iso-to-fgg,bell-state-id_detect:iso-fgg-simulation,bell-state-id_detect:qiskit-simulation,bell-state-id_detect:qsim-simulation,bell-state-id_detect:qtorch-simulation,bell-state-id_detect:quimb-simulation,bell-state-no_opt:iso-to-perpl,bell-state-no_opt:perpl-to-fgg,bell-state-no_opt:iso-simulation,bell-state-no_opt:iso-to-fgg,bell-state-no_opt:iso-fgg-simulation,bell-state-no_opt:qiskit-simulation,bell-state-no_opt:qsim-simulation,bell-state-no_opt:qtorch-simulation,bell-state-no_opt:quimb-simulation,bell-state-avg:qiskit-simulation,bell-state-avg:qsim-simulation,bell-state-avg:qtorch-simulation,bell-state-avg:quimb-simulation,bell-state-avg:iso-to-perpl,bell-state-avg:perpl-to-fgg,bell-state-avg:iso-to-fgg,bell-state-avg:iso-perpl-fgg,bell-state-no_opt:iso-perpl-fgg-total,bell-state-no_opt:iso-fgg-total,bell-state-ein_opt:iso-perpl-fgg-total,bell-state-ein_opt:iso-fgg-total,bell-state-id_detect:iso-perpl-fgg-total,bell-state-id_detect:iso-fgg-total,bell-state-allein_opt:iso-perpl-fgg-total,bell-state-allein_opt:iso-fgg-total,bell-state-avg:qtorch-simulation-full
1,1,0.050086498260498,0.019275426864624,1.9576261043548584,0.0738952159881591,1.9577879905700684,,,,,0.0498733520507812,0.0177359580993652,1.978393793106079,0.07489013671875,1.959853172302246,,,,,0.0543272495269775,0.0181226730346679,1.948247194290161,0.0628881454467773,1.9779624938964844,,,,,0.0537714958190918,0.0189943313598632,1.952402114868164,0.055171251296997,1.9847078323364256,1.516749620437622,2.255305051803589,0.010707139968872,1.466644525527954,1.516749620437622,2.255305051803589,0.010707139968872,1.466644525527954,0.052014648914337124,0.018532097339630075,0.06671118736267086,0.08524328470230093,2.025167942047119,2.0398790836334224,2.0460031032562256,2.034743309020996,2.020697116851806,2.0408506393432617,2.0269880294799805,2.0316832065582275,0.021414279937744
2,2,0.0615921020507812,0.026869773864746,1.960409879684448,0.0713706016540527,1.96631383895874,,,,,0.0603909492492675,0.027494192123413,1.9513511657714844,0.0712924003601074,1.973988056182861,,,,,0.0497968196868896,0.025886058807373,1.946143627166748,0.0714354515075683,1.9494857788085935,,,,,0.05232834815979,0.0262668132781982,1.972914695739746,0.0736286640167236,1.983526945114136,1.472017765045166,2.2702314853668213,0.0079073905944824,10.78763723373413,1.472017765045166,2.2702314853668213,0.0079073905944824,10.78763723373413,0.05602705478668207,0.02662920951843255,0.07193177938461301,0.09856098890304556,2.0515098571777344,2.0571556091308594,2.039236307144165,2.0452804565429683,2.0218265056610107,2.0209212303161617,2.048871755599975,2.0376844406127925,0.0316295623779296
3,3,0.0439825057983398,0.026735782623291,1.9714775085449217,0.072514533996582,1.972297430038452,,,,,0.0633707046508789,0.0261046886444091,1.974323272705078,0.0595076084136962,1.9664928913116453,,,,,0.0484201908111572,0.0260076522827148,1.9770283699035645,0.0922465324401855,2.075432062149048,,,,,0.0495851039886474,0.0385959148406982,1.9806759357452397,0.0751905441284179,1.9908063411712649,1.48643159866333,2.2426857948303223,0.0078229904174804,1.557758092880249,1.48643159866333,2.2426857948303223,0.0078229904174804,1.557758092880249,0.05133962631225583,0.029361009597778275,0.0748648047447204,0.10422581434249868,2.0688569545745854,2.0659968852996826,2.063798666000366,2.0260004997253414,2.0514562129974365,2.1676785945892334,2.0421957969665523,2.0448119640350337,0.0625839233398432
4,4,0.0613994598388671,0.0364878177642822,2.025559663772583,0.0811753273010253,1.9883763790130613,,,,,0.0603787899017334,0.0377628803253173,1.9826676845550537,0.0845153331756591,1.9798150062561035,,,,,0.0601263046264648,0.0375263690948486,2.0112192630767822,0.0828661918640136,1.9623701572418213,,,,,0.0606656074523925,0.0385363101959228,1.954866886138916,0.0888686180114746,1.975249528884888,1.4845054149627686,2.2304491996765137,0.0096704959869384,5.881860494613648,1.4845054149627686,2.2304491996765137,0.0096704959869384,5.881860494613648,0.06064254045486445,0.037578344345092725,0.08435636758804316,0.12193471193313588,2.0540688037872314,2.0641181468963623,2.0808093547821045,2.0643303394317627,2.1088719367980957,2.045236349105835,2.1234469413757324,2.0695517063140865,0.1547279357910144
5,5,0.0616281032562255,0.0377166271209716,1.989329814910889,0.0822863578796386,1.9941754341125488,,,,,0.0636956691741943,0.0369534492492675,1.9918029308319087,0.0862927436828613,1.9662935733795168,,,,,0.0587899684906005,0.0375754833221435,1.9804463386535645,0.0844783782958984,1.9906067848205569,,,,,0.0491540431976318,0.0391154289245605,1.9994134902954104,0.0910592079162597,1.9974303245544436,1.483482837677002,2.2365970611572266,0.0107202529907226,1.551621437072754,1.483482837677002,2.2365970611572266,0.0107202529907226,1.551621437072754,0.05831694602966303,0.03784024715423578,0.0860291719436645,0.12386941909790028,2.0876829624176025,2.088489532470703,2.0924520492553706,2.052586317062378,2.0768117904663086,2.075085163116455,2.088674545288086,2.0764617919921875,0.3430480957031232
6,6,0.0604956150054931,0.047919750213623,2.009982824325561,0.0853796005249023,1.992037296295166,,,,,0.0599415302276611,0.0486776828765869,1.9902243614196775,0.0859763622283935,1.992799997329712,,,,,0.059661865234375,0.0478796958923339,2.087843418121338,0.0822713375091552,1.9936637878417969,,,,,0.0735218524932861,0.0499956607818603,1.9836270809173584,0.0917739868164062,1.9979677200317385,1.4518802165985107,2.241962432861328,0.019496202468872,1.5878560543060305,1.4518802165985107,2.241962432861328,0.019496202468872,1.5878560543060305,0.06340521574020383,0.048618197441101026,0.0863503217697143,0.13496851921081532,2.107144594192505,2.0897417068481445,2.0988435745239253,2.0787763595581055,2.195384979248047,2.075935125350952,2.1183981895446773,2.0774168968200684,1.247756958007808
7,7,0.052358865737915,0.0592913627624511,1.9998884201049805,0.0838236808776855,1.9958148002624512,,,,,0.0598788261413574,0.0592327117919921,2.015023946762085,0.1027183532714843,1.9986240863800049,,,,,0.0597541332244873,0.0578944683074951,2.0072381496429443,0.1057589054107666,2.003096580505371,,,,,0.048696756362915,0.0595009326934814,1.9801127910614011,0.0872933864593505,2.021620750427246,1.5035350322723389,2.231388092041016,0.0206620693206787,1.5380935668945312,1.5035350322723389,2.231388092041016,0.0206620693206787,1.5380935668945312,0.05517214536666867,0.058979868888854925,0.09489858150482172,0.15387845039367665,2.0883104801177974,2.1089141368865967,2.1341354846954346,2.1013424396514893,2.1248867511749268,2.1088554859161377,2.1115386486053467,2.0796384811401367,2.6447448730468737
8,8,0.0490539073944091,0.0684535503387451,2.019322872161865,0.0952680110931396,2.030759811401367,,,,,0.0629901885986328,0.0688779354095459,2.013984680175781,0.0919084548950195,2.0082650184631348,,,,,0.0585291385650634,0.0678076744079589,2.019373655319214,0.0957169532775878,2.002763032913208,,,,,0.0611679553985595,0.0693788528442382,2.00232195854187,0.1036911010742187,2.019463300704956,1.4718048572540283,2.237137079238892,0.0134367942810058,1.5649468898773191,1.4718048572540283,2.237137079238892,0.0134367942810058,1.5649468898773191,0.057935297489166204,0.06862950325012203,0.0966461300849914,0.16527563333511341,2.132868766784668,2.123154401779175,2.1458528041839595,2.1001734733581543,2.1457104682922363,2.098479986190796,2.136830329895019,2.126027822494507,3.439819335937485
9,9,0.058948278427124,0.079582929611206,2.0357463359832764,0.1030795574188232,2.1325340270996094,,,,,0.060331106185913,0.0779125690460205,2.0323219299316406,0.1021099090576171,2.0156941413879395,,,,,0.0591547489166259,0.0686109066009521,2.0331175327301025,0.1027705669403076,2.006073474884033,,,,,0.0618984699249267,0.0783247947692871,2.0269479751586914,0.1024842262268066,2.04219913482666,1.4902966022491455,2.2758123874664307,0.0236692428588867,1.5541362762451172,1.4902966022491455,2.2758123874664307,0.0236692428588867,1.5541362762451172,0.0600831508636474,0.07610780000686643,0.10261106491088863,0.17871886491775507,2.1671712398529053,2.144683361053467,2.170565605163574,2.1178040504455566,2.1608831882476807,2.108844041824341,2.1742775440216064,2.2356135845184326,12.118652343749991
10,10,0.0588643550872802,0.0883619785308837,2.123332023620605,0.1110773086547851,2.0664758682250977,,,,,0.0535809993743896,0.0886528491973877,2.084014177322388,0.1042430400848388,2.1155476570129395,,,,,0.060347557067871,0.0887844562530517,2.0750598907470703,0.1033258438110351,2.0515456199646,,,,,0.0625612735748291,0.0884065628051757,2.067171335220337,0.1040921211242675,2.095029592514038,1.4697566032409668,2.288984775543213,0.0589535236358642,1.5644965171813965,1.4697566032409668,2.288984775543213,0.0589535236358642,1.5644965171813965,0.058838546276092474,0.0885514616966247,0.10568457841873163,0.19423604011535633,2.218139171600342,2.1991217136383057,2.2262480258941655,2.2197906970977783,2.224191904067993,2.154871463775635,2.270558357238769,2.177553176879883,60.36840820312494
11,11,0.0551602840423584,0.0984084606170654,2.256545305252075,0.1123030185699462,2.1725454330444336,,,,,0.0590693950653076,0.0985634326934814,2.2641139030456543,0.1134979724884033,2.113235712051392,,,,,0.0623886585235595,0.0982081890106201,2.177010297775269,0.1090974807739257,2.0885493755340576,,,,,0.0717229843139648,0.0979423522949218,2.1594009399414062,0.1058824062347412,2.132385492324829,1.476675510406494,2.290024757385254,0.084430456161499,1.57190203666687,1.476675510406494,2.290024757385254,0.084430456161499,1.57190203666687,0.06208533048629758,0.09828060865402219,0.1101952195167541,0.20847582817077628,2.329066276550293,2.2382678985595703,2.4217467308044434,2.2267336845397954,2.3376071453094487,2.1976468563079834,2.410114049911499,2.28484845161438,172.91357421874994
12,12,0.070932388305664,0.1211273670196533,2.905269145965576,0.1109375953674316,2.2968626022338867,,,,,0.0589261054992675,0.1185851097106933,2.826926946640014,0.1237146854400634,2.2928059101104736,,,,,0.0611438751220703,0.1082522869110107,2.560648202896118,0.1270639896392822,2.221219062805176,,,,,0.0522999763488769,0.1183028221130371,2.5102388858795166,0.1130287647247314,2.2808146476745605,1.4797680377960205,2.404958724975586,0.079819917678833,1.5671725273132324,1.4797680377960205,2.404958724975586,0.079819917678833,1.5671725273132324,0.06082558631896967,0.1165668964385986,0.11868625879287716,0.23525315523147577,2.6808416843414307,2.393843412399292,3.004438161849975,2.416520595550537,2.730044364929199,2.348283052444458,3.0973289012908936,2.4078001976013184,326.94238281249994
13,13,0.059863805770874,0.1306414604187011,5.384287118911743,0.1262996196746826,2.8134355545043945,,,,,0.0605883598327636,0.1287322044372558,5.349767446517944,0.1255643367767334,2.7979722023010254,,,,,0.0541272163391113,0.1279261112213134,4.066109657287598,0.1336262226104736,2.52367901802063,,,,,0.0595791339874267,0.1283762454986572,3.94357180595398,0.113612413406372,2.614003896713257,1.463928461074829,2.5840084552764893,0.0213789939880371,1.5777065753936768,1.463928461074829,2.5840084552764893,0.0213789939880371,1.5777065753936768,0.058539628982543904,0.12891900539398188,0.12477564811706542,0.2536946535110473,4.1315271854400635,2.727616310119629,5.539088010787964,2.923536539077759,4.2481629848480225,2.6573052406311035,5.574792385101318,2.939735174179077,175.13671874999991
14,14,0.0502309799194335,0.151177167892456,15.004257440567017,0.1423256397247314,4.945968151092529,,,,,0.0596601963043212,0.148555040359497,14.86525535583496,0.1315529346466064,4.638498544692993,,,,,0.0706310272216796,0.1479055881500244,10.188926458358765,0.154416799545288,3.737268924713135,,,,,0.0594434738159179,0.1482987403869629,9.611245393753052,0.1377606391906738,3.656930446624756,1.475496768951416,2.9026827812194824,0.0178697109222412,1.5897119045257568,1.475496768951416,2.9026827812194824,0.0178697109222412,1.5897119045257568,0.05999141931533805,0.14898413419723508,0.1415140032768249,0.29049813747405995,9.818987607955933,3.7946910858154297,15.073470592498778,4.7700514793396,10.407463073730469,3.8916857242584233,15.205665588378906,5.088293790817261,292.77734374999983
15,15,0.0721158981323242,0.1704683303833007,55.46640181541443,0.135206937789917,12.46196150779724,,,,,0.0596034526824951,0.1691083908081054,56.27193522453308,0.1436636447906494,11.788192987442017,,,,,0.0921251773834228,0.167982816696167,35.0466673374176,0.1369357109069824,7.97359824180603,,,,,0.0622313022613525,0.1694490909576416,35.94554138183594,0.1318159103393554,8.276839017868042,1.498530626296997,3.598137855529785,0.0170395374298095,1.5968196392059326,1.498530626296997,3.598137855529785,0.0170395374298095,1.5968196392059326,0.07151895761489865,0.16925215721130368,0.13690555095672607,0.3061577081680298,36.17722177505493,8.408654928207397,56.50064706802368,11.931856632232666,35.30677533149719,8.110533952713013,55.708986043930054,12.597168445587156,558.3515624999977
16,16,0.0528712272644043,0.1905634403228759,,0.1429150104522705,42.70046401023865,,,,,0.0617775917053222,0.1877527236938476,,0.1411073207855224,40.79305124282837,,,,,0.0611813068389892,0.188298225402832,,0.1446700096130371,26.227100610733032,,,,,0.0600769519805908,0.1903548240661621,,0.1312861442565918,26.808284759521484,1.4985661506652832,4.948694944381714,0.0244340896606445,1.64619779586792,1.4985661506652832,4.948694944381714,0.0244340896606445,1.64619779586792,0.058976769447326625,0.18924230337142942,0.13999462127685547,0.3292369246482849,,26.939570903778076,,40.93415856361389,,26.37177062034607,,42.84337902069092,1601.312499999998
17,17,0.0701773166656494,0.2209336757659912,,0.1720738410949707,,,,,,0.0531680583953857,0.2077200412750244,,0.1415786743164062,,,,,,0.0601227283477783,0.2084581851959228,,0.1530764102935791,103.97722482681274,,,,,0.0713286399841308,0.2087368965148925,,0.1543159484863281,98.0992124080658,1.483936071395874,8.828665971755981,0.0290708541870117,1.6273813247680664,1.483936071395874,8.828665971755981,0.0290708541870117,1.6273813247680664,0.06369918584823606,0.21146219968795774,0.15526121854782102,0.36672341823577875,,98.25352835655212,,,,104.13030123710632,,,3810.3749999999977
18,18,0.0628366470336914,0.2410271167755127,,0.157045841217041,,,,,,0.0495722293853759,0.2397875785827636,,0.189573049545288,,,,,,0.0622675418853759,0.2387645244598388,,0.1651859283447265,,,,,,0.0609080791473388,0.2402625083923339,,0.1742956638336181,,1.5155243873596191,13.155339241027832,0.0943725109100341,1.6380527019500732,1.5155243873596191,13.155339241027832,0.0943725109100341,1.6380527019500732,0.0588961243629455,0.23996043205261222,0.1715251207351684,0.41148555278778065,,,,,,,,,24739.187499999978
19,19,0.0535559654235839,0.2713127136230469,,0.1644506454467773,,,,,,0.0605547428131103,0.260998010635376,,0.1724660396575927,,,,,,0.0631794929504394,0.2586095333099365,,0.1771478652954101,,,,,,0.0698306560516357,0.2708396911621094,,0.1624376773834228,,1.5231504440307615,24.18547010421753,0.1042420864105224,1.67610502243042,1.5231504440307615,24.18547010421753,0.1042420864105224,1.67610502243042,0.06178021430969233,0.2654399871826172,0.16912555694580073,0.4345655441284179,,,,,,,,,54652.87499999997
20,20,0.0723011493682861,0.2929291725158691,,0.1747107505798339,,,,,,0.0621106624603271,0.3009648323059082,,0.1843256950378418,,,,,,0.061661958694458,0.2886147499084472,,0.1835317611694336,,,,,,0.0725274085998535,0.3012144565582275,,0.1849431991577148,,1.6353180408477783,45.70757746696472,0.04229736328125,1.7024004459381104,1.6353180408477783,45.70757746696472,0.04229736328125,1.7024004459381104,0.06715029478073117,0.29593080282211304,0.181877851486206,0.47780865430831904,,,,,,,,,44352.0
21,21,0.063934326171875,0.3327009677886963,,0.1935529708862304,,,,,,0.0796678066253662,0.3214168548583984,,0.1844403743743896,,,,,,0.0689074993133544,0.3190062046051025,,0.2041089534759521,,,,,,0.0508472919464111,0.3307943344116211,,0.1939935684204101,,1.6949477195739746,87.57475352287292,0.0359823703765869,1.741246461868286,1.6949477195739746,87.57475352287292,0.0359823703765869,1.741246461868286,0.06583923101425167,0.3259795904159546,0.19402396678924555,0.5200035572052002,,,,,,,,,75460.49999999997
22,22,0.0599057674407959,0.350571870803833,,0.1921765804290771,,,,,,0.0653953552246093,0.3514502048492431,,0.1878376007080078,,,,,,0.0607514381408691,0.3490738868713379,,0.2042574882507324,,,,,,0.0608744621276855,0.3492929935455322,,0.2233433723449707,,1.8105714321136477,182.9827370643616,0.1057636737823486,1.80510687828064,1.8105714321136477,182.9827370643616,0.1057636737823486,1.80510687828064,0.06173175573348995,0.3500972390174866,0.201903760433197,0.5520009994506836,,,,,,,,,443604.9999999999
23,23,0.0709619522094726,0.3914697170257568,,0.216625690460205,,,,,,0.050511360168457,0.3917264938354492,,0.2140135765075683,,,,,,0.0692174434661865,0.389228343963623,,0.2126228809356689,,,,,,0.0602321624755859,0.391282320022583,,0.2150530815124511,,2.135289669036865,,0.0621302127838134,1.8903954029083248,2.135289669036865,,0.0621302127838134,1.8903954029083248,0.0627307295799255,0.390926718711853,0.2145788073539733,0.6055055260658263,,,,,,,,,521185.99999999936
24,24,0.0605247020721435,0.4197959899902344,,0.2078504562377929,,,,,,0.0593814849853515,0.4321284294128418,,0.2240660190582275,,,,,,0.0713312625885009,0.4192497730255127,,0.2168397903442382,,,,,,0.0606303215026855,0.4307301044464111,,0.2338514328002929,,2.7965869903564453,,0.0670766830444336,1.9673237800598145,2.7965869903564453,,0.0670766830444336,1.9673237800598145,0.06296694278717035,0.42547607421875,0.22065192461013788,0.6461279988288879,,,,,,,,,1125360.0
25,25,0.0615463256835937,0.4703669548034668,,0.2598540782928467,,,,,,0.0623161792755126,0.4819729328155517,,0.2364287376403808,,,,,,0.0738234519958496,0.4798595905303955,,0.2440197467803955,,,,,,0.0712118148803711,0.481788158416748,,0.2520363330841064,,4.299209356307983,,0.0373568534851074,2.286421298980713,4.299209356307983,,0.0373568534851074,2.286421298980713,0.06722444295883175,0.4784969091415405,0.24808472394943237,0.7265816330909729,,,,,,,,,1253487.9999999993
26,26,0.0641975402832031,0.5330297946929932,,0.2443156242370605,,,,,,0.0699901580810546,0.5223557949066162,,0.243276834487915,,,,,,0.0722084045410156,0.5103759765625,,0.2371513843536377,,,,,,0.0726280212402343,0.5206568241119385,,0.2533984184265136,,7.030836582183838,,0.0613236427307128,3.008359670639038,7.030836582183838,,0.0613236427307128,3.008359670639038,0.0697560310363769,0.521604597568512,0.24453556537628168,0.7661401629447937,,,,,,,,,4115359.999999994
27,27,0.0725188255310058,0.5634233951568604,,0.3072218894958496,,,,,,0.0719423294067382,0.5732240676879883,,0.2513666152954101,,,,,,0.0716364383697509,0.5607430934906006,,0.2821743488311767,,,,,,0.0550527572631835,0.57220458984375,,0.2551367282867431,,12.93306589126587,,0.0610773563385009,3.640392303466797,12.93306589126587,,0.0610773563385009,3.640392303466797,0.0677875876426696,0.5673987865447998,0.2739748954772949,0.8413736820220947,,,,,,,,,8197663.99999999
28,28,0.0715551376342773,0.6128132343292236,,0.2740826606750488,,,,,,0.062178611755371,0.6128053665161133,,0.2837626934051513,,,,,,0.0619890689849853,0.610663652420044,,0.2836153507232666,,,,,,0.0702009201049804,0.6109945774078369,,0.2866768836975097,,25.037388801574707,,0.0635097026824951,5.03010106086731,25.037388801574707,,0.0635097026824951,5.03010106086731,0.0664809346199035,0.6118192076683044,0.2820343971252441,0.8938536047935486,,,,,,,,,17048255.999999996
29,29,0.0723330974578857,0.6819193363189697,,0.2822890281677246,,,,,,0.0734224319458007,0.6828024387359619,,0.2749752998352051,,,,,,0.0640769004821777,0.6732416152954102,,0.2922875881195068,,,,,,0.0632765293121337,0.6733913421630859,,0.285419225692749,,65.91826152801514,,0.0457603931427001,10.618176937103271,65.91826152801514,,0.0457603931427001,10.618176937103271,0.06827723979949946,0.6778386831283569,0.2837427854537964,0.9615814685821533,,,,,,,,,24567423.999999948
30,30,0.0627119541168212,0.7131567001342773,,0.3181321620941162,,,,,,0.0623183250427246,0.7230663299560547,,0.305049180984497,,,,,,0.0711605548858642,0.7232143878936768,,0.3139421939849853,,,,,,0.0607795715332031,0.722599983215332,,0.3049170970916748,,157.8617820739746,,0.044485330581665,11.191237688064575,157.8617820739746,,0.044485330581665,11.191237688064575,0.06424260139465328,0.7205093502998352,0.31051015853881836,1.0310195088386536,,,,,,,,,47765759.999999955
31,31,0.0729713439941406,0.7715482711791992,,0.3145325183868408,,,,,,0.0614902973175048,0.7624461650848389,,0.3250002861022949,,,,,,0.0611228942871093,0.7612545490264893,,0.3421282768249511,,,,,,0.0642309188842773,0.772193431854248,,0.3551654815673828,,,,0.081301212310791,19.585228204727173,,,0.081301212310791,19.585228204727173,0.064953863620758,0.7668606042861938,0.33420664072036743,1.1010672450065613,,,,,,,,,174593023.99999997
32,32,0.0711984634399414,0.821336030960083,,0.3327381610870361,,,,,,0.0625057220458984,0.8329651355743408,,0.354323148727417,,,,,,0.0622894763946533,0.8229219913482666,,0.3558475971221924,,,,,,0.0609431266784668,0.8214998245239258,,0.3324785232543945,,,,0.0519640445709228,37.13579797744751,,,0.0519640445709228,37.13579797744751,0.06423419713973996,0.824680745601654,0.34384685754776,1.168527603149414,,,,,,,,,223183871.9999998
33,33,0.0505914688110351,0.8839895725250244,,0.3945069313049316,,,,,,0.0931503772735595,0.9013962745666504,,0.3534424304962158,,,,,,0.0639104843139648,0.8928849697113037,,0.3754405975341797,,,,,,0.0632505416870117,0.9028668403625488,,0.3628833293914795,,,,0.0948700904846191,72.32904076576233,,,0.0948700904846191,72.32904076576233,0.06772571802139278,0.8952844142913818,0.37156832218170166,1.2668527364730835,,,,,,,,,814927871.9999996
34,34,0.0706067085266113,0.9528870582580566,,0.3946011066436767,,,,,,0.0605056285858154,0.9515316486358644,,0.3744392395019531,,,,,,0.073127269744873,0.9616854190826416,,0.382775068283081,,,,,,0.059363842010498,0.9630272388458252,,0.3742659091949463,,,,0.1067037582397461,177.06319427490234,,,0.1067037582397461,177.06319427490234,0.06590086221694942,0.9572828412055969,0.3815203309059143,1.3388031721115112,,,,,,,,,1833156608.0
35,35,0.0813715457916259,1.052222490310669,,0.4055349826812744,,,,,,0.0610988140106201,1.0734107494354248,,0.4171812534332275,,,,,,0.0627238750457763,1.043378829956055,,0.4354426860809326,,,,,,0.0608429908752441,1.04148530960083,,0.4221501350402832,,,,0.0954861640930175,,,,0.0954861640930175,,0.0665093064308166,1.0526243448257446,0.42007726430892944,1.472701609134674,,,,,,,,,3280879615.999997
36,36,0.0710439682006836,1.1131672859191897,,0.4339511394500732,,,,,,0.0796020030975341,1.1122045516967771,,0.421900987625122,,,,,,0.070955753326416,1.103951930999756,,0.402972936630249,,,,,,0.0725584030151367,1.0915040969848633,,0.4155597686767578,,,,0.1101953983306884,,,,0.1101953983306884,,0.0735400319099426,1.1052069664001465,0.41859620809555054,1.523803174495697,,,,,,,,,7572570111.999994
37,37,0.0765192508697509,1.1842536926269531,,0.4334669113159179,,,,,,0.0761623382568359,1.1836156845092771,,0.4738771915435791,,,,,,0.0820622444152832,1.1821064949035645,,0.462846040725708,,,,,,0.0819027423858642,1.1945698261260986,,0.4433455467224121,,,,0.2032923698425293,,,,0.2032923698425293,,0.07916164398193355,1.1861364245414734,0.4533839225769043,1.6395203471183777,,,,,,,,,27940290560.0
38,38,0.0648195743560791,1.284060001373291,,0.4533357620239258,,,,,,0.0825178623199462,1.2839066982269287,,0.4628055095672607,,,,,,0.0719404220581054,1.2721209526062012,,0.4734232425689697,,,,,,0.0594282150268554,1.2929205894470217,,0.475651741027832,,,,0.0689818859100341,,,,0.0689818859100341,,0.06967651844024653,1.2832520604133606,0.46630406379699707,1.7495561242103577,,,,,,,,,18961596415.999977
39,39,0.0924246311187744,1.343116044998169,,0.4773976802825928,,,,,,0.0620105266571044,1.36360502243042,,0.5026617050170898,,,,,,0.0711667537689209,1.34198260307312,,0.4825153350830078,,,,,,0.0732326507568359,1.3721754550933838,,0.5054731369018555,,,,0.0627810955047607,,,,0.0627810955047607,,0.0747086405754089,1.3552197813987732,0.4920119643211365,1.8472317457199097,,,,,,,,,34514272255.99998
40,40,0.0709102153778076,1.4541325569152832,,0.4979536533355713,,,,,,0.0708968639373779,1.4438576698303225,,0.5226695537567139,,,,,,0.0726449489593505,1.4320642948150637,,0.5230250358581543,,,,,,0.0708308219909668,1.4431452751159668,,0.5054233074188232,,,,0.0789663791656494,,,,0.0789663791656494,,0.0713207125663757,1.443299949169159,0.5122678875923157,1.9555678367614746,,,,,,,,,86824452095.99998


==> benchmark/2026-10-11/casc-had-first-bell.csv <==
qubit-number,gate-number,casc-had-first-bell-allein_opt:iso-to-perpl,casc-had-first-bell-allein_opt:perpl-to-fgg,casc-had-first-bell-allein_opt:iso-simulation,casc-had-first-bell-allein_opt:iso-to-fgg,casc-had-first-bell-allein_opt:iso-fgg-simulation,casc-had-first-bell-allein_opt:qiskit-simulation,casc-had-first-bell-allein_opt:qsim-simulation,casc-had-first-bell-allein_opt:qtorch-simulation,casc-had-first-bell-allein_opt:quimb-simulation,casc-had-first-bell-ein_opt:iso-to-perpl,casc-had-first-bell-ein_opt:perpl-to-fgg,casc-had-first-bell-ein_opt:iso-simulation,casc-had-first-bell-ein_opt:iso-to-fgg,casc-had-first-bell-ein_opt:iso-fgg-simulation,casc-had-first-bell-ein_opt:qiskit-simulation,casc-had-first-bell-ein_opt:qsim-simulation,casc-had-first-bell-ein_opt:qtorch-simulation,casc-had-first-bell-ein_opt:quimb-simulation,casc-had-first-bell-id_detect:iso-to-perpl,casc-had-first-bell-id_detect:perpl-to-fgg,casc-had-first-bell-id_detect:iso-simulation,casc-had-first-bell-id_detect:iso-to-fgg,casc-had-first-bell-id_detect:iso-fgg-simulation,casc-had-first-bell-id_detect:qiskit-simulation,casc-had-first-bell-id_detect:qsim-simulation,casc-had-first-bell-id_detect:qtorch-simulation,casc-had-first-bell-id_detect:quimb-simulation,casc-had-first-bell-no_opt:iso-to-perpl,casc-had-first-bell-no_opt:perpl-to-fgg,casc-had-first-bell-no_opt:iso-simulation,casc-had-first-bell-no_opt:iso-to-fgg,casc-had-first-bell-no_opt:iso-fgg-simulation,casc-had-first-bell-no_opt:qiskit-simulation,casc-had-first-bell-no_opt:qsim-simulation,casc-had-first-bell-no_opt:qtorch-simulation,casc-had-first-bell-no_opt:quimb-simulation,casc-had-first-bell-avg:qiskit-simulation,casc-had-first-bell-avg:qsim-simulation,casc-had-first-bell-avg:qtorch-simulation,casc-had-first-bell-avg:quimb-simulation,casc-had-first-bell-avg:iso-to-perpl,casc-had-first-bell-avg:perpl-to-fgg,casc-had-first-bell-avg:iso-to-fgg,casc-had-first-bell-avg:iso-perpl-fgg,casc-had-first-bell-no_opt:iso-perpl-fgg-total,casc-had-first-bell-no_opt:iso-fgg-total,casc-had-first-bell-ein_opt:iso-perpl-fgg-total,casc-had-first-bell-ein_opt:iso-fgg-total,casc-had-first-bell-id_detect:iso-perpl-fgg-total,casc-had-first-bell-id_detect:iso-fgg-total,casc-had-first-bell-allein_opt:iso-perpl-fgg-total,casc-had-first-bell-allein_opt:iso-fgg-total,casc-had-first-bell-avg:qtorch-simulation-full
1,2,0.0644025802612304,0.0186402797698974,1.9557113647460935,0.0777406692504882,1.9715209007263184,,,,,0.073477029800415,0.0184624195098876,1.965030670166016,0.0631124973297119,1.9521467685699463,,,,,0.0652484893798828,0.0196032524108886,1.961364507675171,0.0640175342559814,1.9600281715393064,,,,,0.0537362098693847,0.0186734199523925,1.9551541805267332,0.0551254749298095,1.949658155441284,1.505851984024048,2.220192670822144,0.0092866420745849,1.4391920566558838,1.505851984024048,2.220192670822144,0.0092866420745849,1.4391920566558838,0.06421607732772823,0.018844842910766525,0.06499904394149775,0.08384388685226427,2.0275638103485103,2.0047836303710933,2.056970119476319,2.015259265899658,2.0462162494659424,2.0240457057952876,2.0387542247772212,2.0492615699768066,0.0185732841491698
2,3,0.0487127304077148,0.026257038116455,1.94652795791626,0.0699372291564941,1.95963191986084,,,,,0.0623030662536621,0.0269126892089843,1.9561452865600584,0.0649340152740478,1.958845853805542,,,,,0.0538578033447265,0.0290417671203613,1.9532732963562007,0.0707862377166748,1.9554989337921145,,,,,0.0597684383392334,0.0274553298950195,1.9416837692260744,0.0811736583709716,1.955549716949463,1.474245309829712,2.2380266189575195,0.00718355178833,1.5307061672210691,1.474245309829712,2.2380266189575195,0.00718355178833,1.5307061672210691,0.0561605095863342,0.027416706085205026,0.07170778512954706,0.09912449121475209,2.028907537460327,2.0367233753204346,2.0453610420227046,2.02377986907959,2.0361728668212886,2.026285171508789,2.0214977264404297,2.029569149017334,0.02873420715332
3,4,0.06058931350708,0.0370447635650634,1.99580979347229,0.0809814929962158,1.9806153774261477,,,,,0.0535120964050293,0.0270445346832275,1.9614181518554688,0.0813479423522949,1.9602978229522705,,,,,0.0588245391845703,0.0388917922973632,1.959956407546997,0.0708818435668945,1.9756407737731931,,,,,0.0712606906890869,0.0262672901153564,1.9602234363555908,0.072122573852539,1.9554498195648196,1.4703595638275146,2.23087739944458,0.008432388305664,1.5463862419128418,1.4703595638275146,2.23087739944458,0.008432388305664,1.5463862419128418,0.06104665994644162,0.03231209516525262,0.07633346319198604,0.10864555835723866,2.057751417160034,2.0275723934173584,2.0419747829437256,2.0416457653045654,2.0576727390289307,2.0465226173400874,2.0934438705444336,2.0615968704223633,0.067459106445312
4,5,0.0600886344909668,0.0381345748901367,1.9764046669006348,0.0797598361968994,1.978153944015503,,,,,0.0610773563385009,0.0380570888519287,1.9551947116851809,0.0785441398620605,1.9698293209075928,,,,,0.0597124099731445,0.0377900600433349,1.968259572982788,0.0861275196075439,1.9721248149871824,,,,,0.0492181777954101,0.0366656780242919,1.963672637939453,0.0847377777099609,1.963019847869873,1.4636266231536863,2.27551531791687,0.0075745582580566,1.5539188385009766,1.4636266231536863,2.27551531791687,0.0075745582580566,1.5539188385009766,0.057524144649505574,0.037661850452423054,0.08229231834411617,0.11995416879653922,2.049556493759155,2.047757625579834,2.0543291568756104,2.0483734607696533,2.0657620429992676,2.058252334594726,2.0746278762817383,2.0579137802124023,0.1211929321289056
5,6,0.0535321235656738,0.049079418182373,1.983044147491455,0.0854191780090332,1.994290351867676,,,,,0.0680155754089355,0.0483984947204589,1.9639928340911863,0.0814526081085205,1.9927711486816408,,,,,0.0654726028442382,0.0499823093414306,1.989413499832153,0.0848689079284668,1.977921485900879,,,,,0.0606381893157959,0.0474286079406738,1.9789156913757324,0.0812923908233642,1.9696030616760252,1.4670734405517578,2.2456471920013428,0.008671760559082,1.5632035732269287,1.4670734405517578,2.2456471920013428,0.008671760559082,1.5632035732269287,0.06191462278366085,0.048722207546234075,0.08325827121734618,0.13198047876358027,2.086982488632202,2.050895452499389,2.0804069042205806,2.074223756790161,2.104868412017822,2.0627903938293457,2.085655689239502,2.079709529876709,0.277496337890624
6,7,0.0608870983123779,0.0480573177337646,1.996531963348389,0.0914554595947265,1.988948106765747,,,,,0.0512397289276123,0.0469980239868164,1.981907844543457,0.0718359947204589,2.0795812606811523,,,,,0.0525174140930175,0.0487775802612304,2.0087571144104004,0.1019709110260009,1.9873394966125488,,,,,0.0625104904174804,0.0480782985687255,1.9917752742767332,0.0827221870422363,1.9931800365448,1.4854309558868408,2.238688945770264,0.0112218856811523,1.5736560821533203,1.4854309558868408,2.238688945770264,0.0112218856811523,1.5736560821533203,0.05678868293762203,0.04797780513763423,0.08699613809585566,0.13497394323348988,2.102364063262939,2.075902223587036,2.0801455974578857,2.1514172554016113,2.1100521087646484,2.08931040763855,2.1054763793945312,2.0804035663604736,0.7182006835937472
7,8,0.061030626296997,0.059840440750122,2.0087101459503174,0.1046276092529296,1.9943339824676516,,,,,0.052412986755371,0.0575997829437255,1.9946153163909912,0.0910050868988037,2.0077829360961914,,,,,0.0619757175445556,0.0578043460845947,1.999821662902832,0.093735933303833,1.9844467639923096,,,,,0.0735039710998535,0.0581169128417968,1.9863781929016116,0.0815474987030029,1.9934468269348145,1.475261688232422,2.2462732791900635,0.0109858512878417,1.573040246963501,1.475261688232422,2.2462732791900635,0.0109858512878417,1.573040246963501,0.06223082542419428,0.05834037065505975,0.0927290320396423,0.15106940269470207,2.1179990768432617,2.0749943256378174,2.104628086090088,2.098788022994995,2.1196017265319824,2.0781826972961426,2.1295812129974365,2.098961591720581,1.4061889648437376
8,9,0.0617663860321044,0.0693228244781494,2.0115482807159424,0.1030113697052002,2.0077688694000244,,,,,0.0600001811981201,0.0676681995391845,2.059042453765869,0.105762243270874,2.0083413124084477,,,,,0.0534415245056152,0.0693962574005127,2.0105557441711426,0.1108763217926025,1.9960217475891116,,,,,0.062493085861206,0.0677363872528076,2.008072853088379,0.1026728153228759,2.0091712474823,1.4851009845733645,2.2438149452209477,0.0195465087890625,1.5728018283843994,1.4851009845733645,2.2438149452209477,0.0195465087890625,1.5728018283843994,0.059425294399261426,0.06853091716766355,0.10558068752288816,0.1741116046905517,2.1383023262023926,2.111844062805176,2.186710834503174,2.1141035556793217,2.1333935260772705,2.106898069381714,2.1426374912261963,2.1107802391052246,5.00390625
9,10,0.0540981292724609,0.0792531967163086,2.0231716632843018,0.1013257503509521,2.0293097496032715,,,,,0.059239387512207,0.0797970294952392,2.034659147262573,0.1014416217803955,2.0152013301849365,,,,,0.0620779991149902,0.0783686637878418,2.0340452194213867,0.1128966808319091,2.088098287582397,,,,,0.0518140792846679,0.07781982421875,2.032367706298828,0.1033248901367187,2.007454633712769,1.48463773727417,2.2557389736175537,0.0150630474090576,1.575974941253662,1.48463773727417,2.2557389736175537,0.0150630474090576,1.575974941253662,0.0568073987960815,0.0788096785545349,0.10474723577499385,0.18355691432952875,2.162001609802246,2.1107795238494877,2.173695564270019,2.116642951965332,2.1744918823242188,2.200994968414306,2.1565229892730713,2.1306354999542236,7.712280273437491
10,11,0.0544991493225097,0.0881633758544921,2.065147876739502,0.114823579788208,2.048323631286621,,,,,0.0485122203826904,0.0890262126922607,2.0680222511291504,0.1048669815063476,2.054985523223877,,,,,0.061769962310791,0.0893754959106445,2.087552547454834,0.1038680076599121,2.0632805824279785,,,,,0.0589959621429443,0.0879349708557128,2.0553886890411377,0.0942859649658203,2.046788454055786,1.4790496826171875,2.3190083503723145,0.0205066204071044,1.560405731201172,1.4790496826171875,2.3190083503723145,0.0205066204071044,1.560405731201172,0.05594432353973385,0.08862501382827753,0.10446113348007201,0.19308614730834955,2.202319622039795,2.1410744190216064,2.2055606842041016,2.1598525047302246,2.2386980056762695,2.1671485900878906,2.207810401916504,2.163147211074829,20.998779296874904
11,12,0.0616505146026611,0.0994875431060791,2.157799482345581,0.1131792068481445,2.0994207859039307,,,,,0.0595908164978027,0.098008394241333,2.257820606231689,0.1141228675842285,2.1241164207458496,,,,,0.05133056640625,0.0979044437408447,2.106750965118408,0.1104176044464111,2.0811522006988525,,,,,0.0615820884704589,0.0977606773376464,2.19063138961792,0.1232876777648925,2.122498035430908,1.465975999832153,2.30492901802063,0.028315782546997,1.5809986591339111,1.465975999832153,2.30492901802063,0.028315782546997,1.5809986591339111,0.05853849649429318,0.0982902646064758,0.11525183916091913,0.21354210376739494,2.3499741554260254,2.245785713195801,2.4154198169708248,2.238239288330078,2.255985975265503,2.1915698051452637,2.3189375400543213,2.212599992752075,57.99072265624986
12,13,0.0619735717773437,0.1205348968505859,2.4928524494171143,0.1230311393737793,2.1980059146881104,,,,,0.0695497989654541,0.117952823638916,2.8563194274902344,0.1140668392181396,2.330145359039306,,,,,0.0606164932250976,0.1178140640258789,2.3087308406829834,0.1236748695373535,2.1520347595214844,,,,,0.0592057704925537,0.1197445392608642,2.543511390686035,0.1326818466186523,2.215021848678589,1.497854471206665,2.388134479522705,0.0233714580535888,1.5648534297943115,1.497854471206665,2.388134479522705,0.0233714580535888,1.5648534297943115,0.06283640861511228,0.11901158094406125,0.12336367368698117,0.24237525463104242,2.722461700439453,2.347703695297241,3.0438220500946045,2.444212198257446,2.48716139793396,2.275709629058838,2.675360918045044,2.3210370540618896,95.72949218749973
13,14,0.0589919090270996,0.1397397518157959,3.693626880645752,0.1303761005401611,2.593332290649414,,,,,0.0637755393981933,0.1277198791503906,5.190410375595093,0.1225543022155761,2.7778279781341557,,,,,0.0595121383666992,0.1396820545196533,3.0849969387054443,0.1360440254211425,2.3486649990081787,,,,,0.059230089187622,0.1384549140930175,4.048365831375122,0.123986005783081,2.5606179237365723,1.5023446083068848,2.569790363311768,0.0184738636016845,1.5932519435882568,1.5023446083068848,2.569790363311768,0.0184738636016845,1.5932519435882568,0.06037741899490352,0.13639914989471433,0.12824010848999018,0.2646392583847045,4.246050834655762,2.6846039295196533,5.381905794143677,2.900382280349732,3.284191131591797,2.4847090244293213,3.8923585414886475,2.723708391189575,151.33789062499943
14,15,0.0599782466888427,0.148503303527832,8.8627769947052,0.1328091621398925,3.730520725250244,,,,,0.0653595924377441,0.1479136943817138,15.28200101852417,0.1342606544494629,4.91503381729126,,,,,0.063575267791748,0.1494777202606201,6.242918014526367,0.1422970294952392,3.034334897994995,,,,,0.060032844543457,0.1482889652252197,9.716843366622925,0.1352112293243408,3.68876051902771,1.5028622150421145,2.901700019836426,0.0241694450378417,1.584632396697998,1.5028622150421145,2.901700019836426,0.0241694450378417,1.584632396697998,0.06223648786544795,0.1485459208488464,0.13614451885223383,0.2846904397010802,9.925165176391602,3.823971748352051,15.495274305343628,5.049294471740723,6.455971002578735,3.1766319274902344,9.071258544921875,3.8633298873901367,395.9921874999984
15,16,0.0603177547454834,0.1708431243896484,28.80034041404724,0.1251287460327148,7.608970880508423,,,,,0.0595030784606933,0.1683161258697509,53.610018253326416,0.1348705291748047,11.8528950214386,,,,,0.0660505294799804,0.1581017971038818,19.68080449104309,0.1321029663085937,5.544776439666748,,,,,0.069267988204956,0.1682462692260742,35.17362713813782,0.1316785812377929,8.326895713806152,1.4841232299804688,3.637140512466431,0.0242066383361816,1.57118558883667,1.4841232299804688,3.637140512466431,0.0242066383361816,1.57118558883667,0.06378483772277828,0.16637682914733884,0.1309452056884765,0.2973220348358153,35.41114139556885,8.458574295043945,53.83783745765686,11.987765550613405,19.904956817626953,5.676879405975342,29.031501293182373,7.734099626541138,793.2031249999986
16,17,0.0518138408660888,0.1993637084960937,116.83232188224792,0.1434664726257324,23.184868097305294,,,,,0.0593397617340087,0.1889305114746093,,0.1424989700317382,39.30009961128235,,,,,0.0604450702667236,0.1881675720214843,75.2101674079895,0.1429948806762695,16.28876566886902,,,,,0.0496885776519775,0.1981668472290039,,0.1363530158996582,27.124014854431152,1.4826483726501465,4.951386451721191,0.0323493480682373,1.590116024017334,1.4826483726501465,4.951386451721191,0.0323493480682373,1.590116024017334,0.05532181262969965,0.1936571598052978,0.14132833480834958,0.33498549461364735,,27.26036787033081,,39.44259858131409,75.45878005027771,16.431760549545288,117.08349943161011,23.328334569931027,2120.0468749999995
17,18,0.0624048709869384,0.2190554141998291,,0.1520900726318359,80.0526762008667,,,,,0.0612456798553466,0.2193195819854736,,0.1624021530151367,,,,,,0.0612118244171142,0.2082102298736572,,0.1533169746398925,60.48575949668884,,,,,0.0620055198669433,0.2191431522369384,,0.1564469337463379,101.25962114334106,1.481882095336914,7.953358173370361,0.0220637321472167,1.6215124130249023,1.481882095336914,7.953358173370361,0.0220637321472167,1.6215124130249023,0.061716973781585624,0.21643209457397458,0.15606403350830075,0.37249612808227534,,101.4160680770874,,,,60.639076471328735,,80.20476627349854,2891.9374999999873
18,19,0.0628728866577148,0.23866868019104,,0.1537120342254638,,,,,,0.0695788860321044,0.2400484085083007,,0.1630678176879882,,,,,,0.071939468383789,0.238638162612915,,0.1626007556915283,,,,,,0.0641193389892578,0.2388947010040283,,0.1629118919372558,,1.497340440750122,16.30384397506714,0.0437140464782714,1.6448822021484375,1.497340440750122,16.30384397506714,0.0437140464782714,1.6448822021484375,0.0671276450157165,0.23906248807907102,0.16057312488555903,0.39963561296463,,,,,,,,,11459.374999999978
19,20,0.0668604373931884,0.2690024375915527,,0.1743314266204834,,,,,,0.0599355697631835,0.2705919742584228,,0.1842148303985595,,,,,,0.0630040168762207,0.2694482803344726,,0.174753189086914,,,,,,0.0743048191070556,0.2691376209259033,,0.1640675067901611,,1.4911675453186035,23.77620005607605,0.0880396366119384,1.673130989074707,1.4911675453186035,23.77620005607605,0.0880396366119384,1.673130989074707,0.06602621078491205,0.26954507827758784,0.17434173822402949,0.4438868165016173,,,,,,,,,46158.124999999956
20,21,0.0735044479370117,0.2891664505004883,,0.1957118511199951,,,,,,0.0619153976440429,0.2914161682128906,,0.1734359264373779,,,,,,0.0602905750274658,0.3033516407012939,,0.1932039260864257,,,,,,0.0617573261260986,0.2988402843475342,,0.184000015258789,,1.5985028743743896,45.1031699180603,0.0564002990722656,1.7200713157653809,1.5985028743743896,45.1031699180603,0.0564002990722656,1.7200713157653809,0.06436693668365474,0.29569363594055176,0.18658792972564692,0.4822815656661987,,,,,,,,,59139.99999999997
21,22,0.0631906986236572,0.3188760280609131,,0.2021486759185791,,,,,,0.0715847015380859,0.3207974433898926,,0.1977901458740234,,,,,,0.0617859363555908,0.3208260536193847,,0.1734533309936523,,,,,,0.0616388320922851,0.3188514709472656,,0.1843039989471435,,1.7106361389160156,99.71327781677246,0.0296123027801513,1.7366297245025637,1.7106361389160156,99.71327781677246,0.0296123027801513,1.7366297245025637,0.06455004215240476,0.319837749004364,0.1894240379333496,0.5092617869377136,,,,,,,,,62101.49999999986
22,23,0.06276535987854,0.351489782333374,,0.2078855037689209,,,,,,0.0522956848144531,0.3606328964233398,,0.1933917999267578,,,,,,0.0726850032806396,0.3492076396942138,,0.2070989608764648,,,,,,0.0589919090270996,0.3503799438476562,,0.2055275440216064,,1.8251597881317136,198.6603879928589,0.0392975807189941,1.775740385055542,1.8251597881317136,198.6603879928589,0.0392975807189941,1.775740385055542,0.06168448925018308,0.352927565574646,0.2034759521484375,0.5564035177230835,,,,,,,,,164825.99999999983
23,24,0.0589094161987304,0.3916893005371094,,0.2171297073364257,,,,,,0.0598716735839843,0.3913087844848633,,0.2255902290344238,,,,,,0.0506818294525146,0.3893890380859375,,0.2063407897949218,,,,,,0.0592131614685058,0.3904972076416015,,0.2113740444183349,,2.243457555770874,,0.0450553894042968,1.934877872467041,2.243457555770874,,0.0450553894042968,1.934877872467041,0.057169020175933775,0.39072108268737793,0.21510869264602656,0.6058297753334045,,,,,,,,,377951.99999999936
24,25,0.0590431690216064,0.4317491054534912,,0.2160453796386718,,,,,,0.053152322769165,0.4198706150054931,,0.2230944633483886,,,,,,0.0651500225067138,0.4199848175048828,,0.2185590267181396,,,,,,0.0639734268188476,0.4309582710266113,,0.2231240272521972,,2.789259910583496,,0.0371878147125244,2.187701940536499,2.789259910583496,,0.0371878147125244,2.187701940536499,0.060329735279083196,0.42564070224761963,0.2202057242393493,0.645846426486969,,,,,,,,,623907.9999999998
25,26,0.0708515644073486,0.483269453048706,,0.2381491661071777,,,,,,0.0713236331939697,0.4812498092651367,,0.2450449466705322,,,,,,0.0622761249542236,0.4819116592407226,,0.225985050201416,,,,,,0.0813236236572265,0.4824399948120117,,0.2420666217803955,,4.658044099807739,,0.0394017696380615,2.4593396186828613,4.658044099807739,,0.0394017696380615,2.4593396186828613,0.0714437365531921,0.4822177290916443,0.23781144618988034,0.7200291752815247,,,,,,,,,1322103.9999999993
26,27,0.0725843906402587,0.5223734378814697,,0.2539916038513183,,,,,,0.0714929103851318,0.5229029655456543,,0.2420589923858642,,,,,,0.061277151107788,0.5227923393249512,,0.2564160823822021,,,,,,0.0612576007843017,0.5220184326171875,,0.2628688812255859,,7.158787250518799,,0.071073293685913,2.791079521179199,7.158787250518799,,0.071073293685913,2.791079521179199,0.06665301322937006,0.5225217938423157,0.2538338899612426,0.7763556838035583,,,,,,,,,4769647.999999994
27,28,0.0557761192321777,0.5624575614929199,,0.2634632587432861,,,,,,0.0614283084869384,0.5625851154327393,,0.2627208232879638,,,,,,0.0594053268432617,0.5620629787445068,,0.2613418102264404,,,,,,0.0717434883117675,0.5617167949676514,,0.2730975151062011,,13.02843713760376,,0.1101438999176025,4.132556915283203,13.02843713760376,,0.1101438999176025,4.132556915283203,0.06208831071853632,0.5622056126594543,0.26515585184097284,0.8273614645004272,,,,,,,,,14783263.999999994
28,29,0.0713803768157959,0.6223466396331787,,0.2751417160034179,,,,,,0.070709228515625,0.611236572265625,,0.2868068218231201,,,,,,0.07017183303833,0.6207621097564697,,0.2739818096160888,,,,,,0.0525696277618408,0.622298002243042,,0.2936830520629883,,25.65589118003845,,0.0437152385711669,6.404145240783691,25.65589118003845,,0.0437152385711669,6.404145240783691,0.06620776653289792,0.6191608309745789,0.2824033498764038,0.9015641808509827,,,,,,,,,11734719.999999976
29,30,0.0527985095977783,0.6710770130157471,,0.3037660121917724,,,,,,0.0731987953186035,0.6725938320159912,,0.2943785190582275,,,,,,0.0698223114013671,0.6608335971832275,,0.3066327571868896,,,,,,0.0705258846282959,0.661710262298584,,0.2829902172088623,,51.96212124824524,,0.0698733329772949,10.705043315887451,51.96212124824524,,0.0698733329772949,10.705043315887451,0.0665863752365112,0.6665536761283875,0.29694187641143793,0.9634955525398254,,,,,,,,,37512959.999999985
30,31,0.0736463069915771,0.7210557460784912,,0.3422083854675293,,,,,,0.0633206367492675,0.7225558757781982,,0.3028309345245361,,,,,,0.0695688724517822,0.7106530666351318,,0.3134024143218994,,,,,,0.061380386352539,0.7320525646209717,,0.323164701461792,,168.6540117263794,,0.0852570533752441,12.841918230056764,168.6540117263794,,0.0852570533752441,12.841918230056764,0.06697905063629145,0.7215793132781982,0.3204016089439392,1.0419809222221375,,,,,,,,,91544063.99999996
31,32,0.0614097118377685,0.7714457511901855,,0.3227765560150146,,,,,,0.0628056526184082,0.7824976444244385,,0.3337578773498535,,,,,,0.0722038745880127,0.7823758125305176,,0.3263251781463623,,,,,,0.0606653690338134,0.7813494205474854,,0.3339755535125732,,,,0.0516917705535888,60.30802893638611,,,0.0516917705535888,60.30802893638611,0.0642711520195007,0.7794171571731567,0.3292087912559509,1.1086259484291077,,,,,,,,,111007231.99999985
32,33,0.0699949264526367,0.8413922786712646,,0.3346657752990722,,,,,,0.0619101524353027,0.843080997467041,,0.3453717231750488,,,,,,0.0706427097320556,0.8427565097808838,,0.3384099006652832,,,,,,0.0717029571533203,0.8411865234375,,0.3664257526397705,,,,0.054227590560913,67.96738171577454,,,0.054227590560913,67.96738171577454,0.06856268644332883,0.8421040773391724,0.3462182879447937,1.188322365283966,,,,,,,,,232905727.99999964
33,34,0.0714185237884521,0.8914320468902588,,0.3755819797515869,,,,,,0.0708076953887939,0.8926060199737549,,0.3679931163787842,,,,,,0.0712015628814697,0.881213903427124,,0.4022352695465088,,,,,,0.0647304058074951,0.8913753032684326,,0.3827352523803711,,,,0.0817320346832275,82.25286173820496,,,0.0817320346832275,82.25286173820496,0.0695395469665527,0.8891568183898926,0.38213640451431274,1.2712932229042053,,,,,,,,,702072831.9999996
34,35,0.0715665817260742,0.9720053672790528,,0.3953502178192138,,,,,,0.077993631362915,0.97267746925354,,0.3835515975952148,,,,,,0.0713329315185546,0.9611918926239014,,0.3868863582611084,,,,,,0.071347951889038,0.9635777473449708,,0.3739082813262939,,,,0.0597016811370849,,,,0.0597016811370849,,0.07306027412414545,0.9673631191253662,0.38492411375045776,1.352287232875824,,,,,,,,,1025667071.9999989
35,36,0.0606245994567871,1.0522058010101318,,0.3945705890655517,,,,,,0.0639288425445556,1.0434718132019043,,0.3932266235351562,,,,,,0.0543427467346191,1.04311203956604,,0.401402473449707,,,,,,0.0691761970520019,1.0336363315582275,,0.4123992919921875,,,,0.0802154541015625,,,,0.0802154541015625,,0.062018096446990925,1.043106496334076,0.4003997445106506,1.4435062408447266,,,,,,,,,2756182016.0
36,37,0.0745549201965332,1.1036617755889893,,0.4278523921966553,,,,,,0.071054458618164,1.1134202480316162,,0.4229087829589844,,,,,,0.0723481178283691,1.1244056224822998,,0.443392276763916,,,,,,0.0812854766845703,1.1032171249389648,,0.4234240055084228,,,,0.0930438041687011,,,,0.0930438041687011,,0.07481074333190915,1.1111761927604675,0.42939436435699463,1.5405705571174622,,,,,,,,,6393921535.999995
37,38,0.0823628902435302,1.1733543872833252,,0.4426627159118652,,,,,,0.0700409412384033,1.193932294845581,,0.4619238376617431,,,,,,0.0609803199768066,1.1831049919128418,,0.4325072765350342,,,,,,0.0737335681915283,1.1915841102600098,,0.4534523487091064,,,,0.1231961250305175,,,,0.1231961250305175,,0.07177942991256711,1.1854939460754395,0.44763654470443726,1.6331304907798767,,,,,,,,,16931946495.999989
38,39,0.0710048675537109,1.273665189743042,,0.4853525161743164,,,,,,0.062354564666748,1.2631137371063232,,0.4514353275299072,,,,,,0.071352481842041,1.2617745399475098,,0.4841318130493164,,,,,,0.0592596530914306,1.2716152667999268,,0.4628157615661621,,,,0.1639628410339355,,,,0.1639628410339355,,0.06599289178848262,1.2675421833992004,0.47093385457992554,1.738476037979126,,,,,,,,,45069762559.999985
39,40,0.07354736328125,1.3623297214508057,,0.4815573692321777,,,,,,0.0718889236450195,1.3639259338378906,,0.4948098659515381,,,,,,0.0612380504608154,1.3734347820281982,,0.5243852138519287,,,,,,0.0787007808685302,1.3617022037506104,,0.4874441623687744,,,,0.1066172122955322,,,,0.1066172122955322,,0.07134377956390378,1.3653481602668762,0.49704915285110474,1.862397313117981,,,,,,,,,58613432319.999985
40,41,0.0823078155517578,1.4524457454681396,,0.5166962146759033,,,,,,0.0714032649993896,1.4522359371185305,,0.5167224407196045,,,,,,0.0725438594818115,1.4528179168701172,,0.5048279762268066,,,,,,0.0715641975402832,1.44358229637146,,0.5124218463897705,,,,0.0760884284973144,,,,0.0760884284973144,,0.07445478439331052,1.4502704739570618,0.5126671195030212,1.962937593460083,,,,,,,,,83660111871.99994


==> benchmark/2026-10-11/casc-had-last-bell.csv <==
qubit-number,gate-number,casc-had-last-bell-allein_opt:iso-to-perpl,casc-had-last-bell-allein_opt:perpl-to-fgg,casc-had-last-bell-allein_opt:iso-simulation,casc-had-last-bell-allein_opt:iso-to-fgg,casc-had-last-bell-allein_opt:iso-fgg-simulation,casc-had-last-bell-allein_opt:qiskit-simulation,casc-had-last-bell-allein_opt:qsim-simulation,casc-had-last-bell-allein_opt:qtorch-simulation,casc-had-last-bell-allein_opt:quimb-simulation,casc-had-last-bell-ein_opt:iso-to-perpl,casc-had-last-bell-ein_opt:perpl-to-fgg,casc-had-last-bell-ein_opt:iso-simulation,casc-had-last-bell-ein_opt:iso-to-fgg,casc-had-last-bell-ein_opt:iso-fgg-simulation,casc-had-last-bell-ein_opt:qiskit-simulation,casc-had-last-bell-ein_opt:qsim-simulation,casc-had-last-bell-ein_opt:qtorch-simulation,casc-had-last-bell-ein_opt:quimb-simulation,casc-had-last-bell-id_detect:iso-to-perpl,casc-had-last-bell-id_detect:perpl-to-fgg,casc-had-last-bell-id_detect:iso-simulation,casc-had-last-bell-id_detect:iso-to-fgg,casc-had-last-bell-id_detect:iso-fgg-simulation,casc-had-last-bell-id_detect:qiskit-simulation,casc-had-last-bell-id_detect:qsim-simulation,casc-had-last-bell-id_detect:qtorch-simulation,casc-had-last-bell-id_detect:quimb-simulation,casc-had-last-bell-no_opt:iso-to-perpl,casc-had-last-bell-no_opt:perpl-to-fgg,casc-had-last-bell-no_opt:iso-simulation,casc-had-last-bell-no_opt:iso-to-fgg,casc-had-last-bell-no_opt:iso-fgg-simulation,casc-had-last-bell-no_opt:qiskit-simulation,casc-had-last-bell-no_opt:qsim-simulation,casc-had-last-bell-no_opt:qtorch-simulation,casc-had-last-bell-no_opt:quimb-simulation,casc-had-last-bell-avg:qiskit-simulation,casc-had-last-bell-avg:qsim-simulation,casc-had-last-bell-avg:qtorch-simulation,casc-had-last-bell-avg:quimb-simulation,casc-had-last-bell-avg:iso-to-perpl,casc-had-last-bell-avg:perpl-to-fgg,casc-had-last-bell-avg:iso-to-fgg,casc-had-last-bell-avg:iso-perpl-fgg,casc-had-last-bell-no_opt:iso-perpl-fgg-total,casc-had-last-bell-no_opt:iso-fgg-total,casc-had-last-bell-ein_opt:iso-perpl-fgg-total,casc-had-last-bell-ein_opt:iso-fgg-total,casc-had-last-bell-id_detect:iso-perpl-fgg-total,casc-had-last-bell-id_detect:iso-fgg-total,casc-had-last-bell-allein_opt:iso-perpl-fgg-total,casc-had-last-bell-allein_opt:iso-fgg-total,casc-had-last-bell-avg:qtorch-simulation-full
1,2,0.0552268028259277,0.0172595977783203,1.9672091007232664,0.0640778541564941,1.961354732513428,,,,,0.0540137290954589,0.0184781551361084,1.978942632675171,0.0645115375518798,1.940730333328247,,,,,0.0638272762298584,0.017179250717163,1.963066577911377,0.0734906196594238,1.958745241165161,,,,,0.0643482208251953,0.0172512531280517,1.9575674533843996,0.0733966827392578,1.9546589851379397,1.5051565170288086,2.2528233528137207,0.0088758468627929,1.485825777053833,1.5051565170288086,2.2528233528137207,0.0088758468627929,1.485825777053833,0.05935400724411008,0.01754206418991085,0.06886917352676387,0.08641123771667472,2.0391669273376465,2.0280556678771973,2.0514345169067383,2.005241870880127,2.0440731048583984,2.0322358608245845,2.039695501327514,2.025432586669922,0.0177516937255858
2,3,0.0513148307800293,0.0271027088165283,1.976668119430542,0.0717709064483642,1.9573631286621092,,,,,0.0593631267547607,0.0272166728973388,1.955655813217163,0.0706744194030761,1.9800167083740237,,,,,0.0706918239593505,0.0259125232696533,1.9646327495574951,0.0714039802551269,1.972705602645874,,,,,0.0581884384155273,0.0270681381225585,1.9632623195648196,0.0816245079040527,1.9533982276916504,1.480555772781372,2.2408547401428223,0.0068981647491455,1.5316264629364014,1.480555772781372,2.2408547401428223,0.0068981647491455,1.5316264629364014,0.05988955497741695,0.026825010776519723,0.07386845350265497,0.1006934642791747,2.0485188961029053,2.035022735595703,2.0422356128692627,2.0506911277770996,2.061237096786499,2.044109582901001,2.0550856590270996,2.029134035110473,0.027592658996582
3,4,0.0594887733459472,0.0279152393341064,1.9646642208099363,0.0749850273132324,1.9974396228790283,,,,,0.0600156784057617,0.0274498462677001,1.967350721359253,0.0723285675048828,1.9706141948699951,,,,,0.0618708133697509,0.037539005279541,1.9738357067108157,0.0835421085357666,2.0231759548187256,,,,,0.0591368675231933,0.0259630680084228,1.9709527492523196,0.0715014934539794,1.97493577003479,1.4934709072113037,2.2520086765289307,0.006972312927246,1.5293338298797607,1.4934709072113037,2.2520086765289307,0.006972312927246,1.5293338298797607,0.060128033161163275,0.029716789722442575,0.07558929920196529,0.10530608892440786,2.0560526847839355,2.0464372634887695,2.054816246032715,2.042942762374878,2.0732455253601074,2.106718063354492,2.05206823348999,2.0724246501922607,0.055778503417968
4,5,0.0612123012542724,0.0391192436218261,1.9864122867584229,0.0939173698425293,1.981752872467041,,,,,0.059192419052124,0.0371954441070556,1.971055030822754,0.0704562664031982,2.0280444622039795,,,,,0.048689842224121,0.0360214710235595,1.985581398010254,0.082148790359497,1.9823100566864011,,,,,0.0594604015350341,0.0360794067382812,1.9757957458496092,0.0719225406646728,1.966414451599121,1.5035581588745115,2.316302537918091,0.0110049247741699,1.5050325393676758,1.5035581588745115,2.316302537918091,0.0110049247741699,1.5050325393676758,0.05713874101638788,0.0371038913726806,0.07961124181747432,0.11671513319015492,2.0713355541229244,2.038336992263794,2.0674428939819336,2.0985007286071777,2.0702927112579346,2.064458847045898,2.0867438316345215,2.0756702423095703,0.1760787963867184
5,6,0.0596954822540283,0.037914752960205,1.9771149158477783,0.0914220809936523,1.9924108982086184,,,,,0.0609078407287597,0.0483565330505371,1.9744291305541992,0.0948355197906494,1.9822707176208496,,,,,0.0546259880065918,0.0503585338592529,1.9853332042694087,0.0729217529296875,1.9797847270965576,,,,,0.0610477924346923,0.0359387397766113,1.9724013805389404,0.0948822498321533,1.9691340923309328,1.4776177406311035,2.225151300430298,0.0085067749023437,1.5548601150512695,1.4776177406311035,2.225151300430298,0.0085067749023437,1.5548601150512695,0.059069275856018025,0.04314213991165158,0.08851540088653563,0.1316575407981872,2.069387912750244,2.064016342163086,2.083693504333496,2.077106237411499,2.0903177261352535,2.052706480026245,2.0747251510620117,2.0838329792022705,0.2722167968749984
6,7,0.0699992179870605,0.0485641956329345,1.997389316558838,0.1022090911865234,2.000923156738281,,,,,0.0599703788757324,0.0482189655303955,1.989995002746582,0.0815541744232177,1.9972095489501955,,,,,0.0585622787475585,0.0493936538696289,1.9891831874847408,0.0801849365234375,1.992676019668579,,,,,0.0585608482360839,0.049386978149414,1.9934651851654053,0.0861656665802002,1.964559316635132,1.4928605556488037,2.245924949645996,0.0160439014434814,1.5418241024017334,1.4928605556488037,2.245924949645996,0.0160439014434814,1.5418241024017334,0.061773180961608824,0.04889094829559323,0.0875284671783447,0.13641941547393793,2.1014130115509033,2.050724983215332,2.09818434715271,2.078763723373413,2.0971391201019283,2.0728609561920166,2.115952730178833,2.1031322479248042,1.0268096923828096
7,8,0.0594034194946289,0.0593297481536865,2.0093796253204346,0.0945470333099365,2.008195638656616,,,,,0.0486564636230468,0.0581169128417968,2.0014917850494385,0.1188054084777832,1.991361379623413,,,,,0.0601072311401367,0.0580976009368896,2.0337798595428467,0.0954952239990234,1.9926674365997317,,,,,0.0617105960845947,0.0580010414123535,1.9931979179382324,0.1067969799041748,1.9942774772644043,1.4567925930023191,2.239466428756714,0.010775089263916,1.5651624202728271,1.4567925930023191,2.239466428756714,0.010775089263916,1.5651624202728271,0.05746942758560177,0.0583863258361816,0.10391116142272948,0.16229748725891108,2.1129095554351807,2.101074457168579,2.1082651615142822,2.1101667881011963,2.151984691619873,2.088162660598755,2.12811279296875,2.1027426719665527,1.379211425781248
8,9,0.0584113597869873,0.0680305957794189,2.02197003364563,0.1059284210205078,2.0197088718414307,,,,,0.0600752830505371,0.0679829120635986,2.077347040176392,0.0959701538085937,2.019858837127685,,,,,0.0487363338470459,0.0677433013916015,2.016842603683472,0.1147618293762207,2.030313730239868,,,,,0.0618376731872558,0.0691606998443603,2.0008389949798584,0.1109864711761474,1.981475830078125,1.479908466339111,2.2488980293273926,0.0196213722229003,1.5697977542877195,1.479908466339111,2.2488980293273926,0.0196213722229003,1.5697977542877195,0.05726516246795653,0.06822937726974483,0.1069117188453674,0.17514109611511225,2.1318373680114746,2.0924623012542725,2.205405235290528,2.115828990936279,2.1333222389221196,2.145075559616089,2.148411989212036,2.1256372928619385,5.023071289062477
9,10,0.0647449493408203,0.0794103145599365,2.035334587097168,0.1130092144012451,2.027630090713501,,,,,0.0610327720642089,0.0779485702514648,2.0294647216796875,0.0948410034179687,2.021763563156128,,,,,0.0714890956878662,0.0778942108154296,2.0211939811706543,0.1027083396911621,2.016036033630371,,,,,0.0515975952148437,0.077927827835083,2.016042470932007,0.1123442649841308,1.9934101104736328,1.509211778640747,2.2572009563446045,0.0156605243682861,1.5795135498046875,1.509211778640747,2.2572009563446045,0.0156605243682861,1.5795135498046875,0.06221610307693477,0.07829523086547847,0.10572570562362668,0.18402093648910517,2.1455678939819336,2.1057543754577637,2.1684460639953613,2.1166045665740967,2.17057728767395,2.118744373321533,2.179489850997925,2.140639305114746,8.018188476562484
10,11,0.0524227619171142,0.0883779525756836,2.1108856201171875,0.1130952835083007,2.0575311183929443,,,,,0.0730314254760742,0.0880265235900878,2.0889556407928467,0.1017599105834961,2.0575687885284424,,,,,0.0510292053222656,0.0879383087158203,2.0856337547302246,0.094193696975708,2.0512139797210693,,,,,0.0653455257415771,0.0894722938537597,2.0839409828186035,0.0931169986724853,2.045133113861084,1.4944450855255127,2.2517943382263184,0.0279009342193603,1.5564393997192385,1.4944450855255127,2.2517943382263184,0.0279009342193603,1.5564393997192385,0.060457229614257785,0.08845376968383785,0.10054147243499752,0.18899524211883537,2.2387588024139404,2.1382501125335693,2.250013589859009,2.1593286991119385,2.2246012687683105,2.1454076766967773,2.2516863346099854,2.170626401901245,28.570556640624947
11,12,0.0623621940612793,0.0980095863342285,2.2837719917297363,0.1125071048736572,2.1177313327789307,,,,,0.0517141819000244,0.0978701114654541,2.250449657440185,0.124021291732788,2.1079390048980717,,,,,0.0891346931457519,0.0992567539215087,2.1618125438690186,0.104626178741455,2.0964608192443848,,,,,0.0527014732360839,0.0991771221160888,2.173384189605713,0.1435985565185547,2.0804784297943115,1.478513479232788,2.300769090652466,0.0497021675109863,1.5651445388793943,1.478513479232788,2.300769090652466,0.0497021675109863,1.5651445388793943,0.06397813558578488,0.09857839345932003,0.12118828296661371,0.21976667642593373,2.3252627849578857,2.224076986312866,2.4000339508056636,2.23196029663086,2.3502039909362793,2.20108699798584,2.444143772125244,2.230238437652588,101.79003906249994
12,13,0.0600771903991699,0.11808443069458,2.910121202468872,0.1146566867828369,2.301478147506714,,,,,0.0608382225036621,0.1181640625,2.8278939723968506,0.1217029094696044,2.284109592437744,,,,,0.0521700382232666,0.1205739974975586,2.586259126663208,0.128436803817749,2.2178425788879395,,,,,0.0606780052185058,0.1196322441101074,2.5408520698547363,0.1025969982147216,2.178442478179932,1.4735498428344729,2.387810468673706,0.02532958984375,1.584578275680542,1.4735498428344729,2.387810468673706,0.02532958984375,1.584578275680542,0.0584408640861511,0.1191136837005615,0.11684834957122797,0.23596203327178947,2.7211623191833496,2.2810394763946538,3.0068962574005127,2.4058125019073486,2.759003162384033,2.3462793827056885,3.088282823562622,2.416134834289551,103.75
13,14,0.0624845027923584,0.1278376579284668,5.500713109970093,0.1262698173522949,2.865112543106079,,,,,0.0599138736724853,0.1281313896179199,5.28500509262085,0.1307580471038818,2.7610738277435303,,,,,0.0491690635681152,0.1281483173370361,3.920814514160156,0.1249275207519531,2.5372445583343506,,,,,0.0627143383026123,0.1291422843933105,4.022453546524048,0.1197259426116943,2.550217866897583,1.4877498149871826,2.5645909309387207,0.0517389774322509,1.558300495147705,1.4877498149871826,2.5645909309387207,0.0517389774322509,1.558300495147705,0.0585704445838928,0.12831491231918335,0.12542033195495603,0.2537352442741394,4.214310169219971,2.6699438095092773,5.473050355911255,2.891831874847412,4.098131895065307,2.6621720790863037,5.691035270690918,2.991382360458374,423.8457031249994
14,15,0.0516126155853271,0.148681640625,15.244771718978882,0.1153895854949951,4.735041856765747,,,,,0.051018476486206,0.1483192443847656,14.76414394378662,0.1377210617065429,4.684547424316406,,,,,0.0586626529693603,0.1499857902526855,9.793535709381104,0.125260591506958,3.652148962020874,,,,,0.0600440502166748,0.1481091976165771,9.817882776260376,0.1358439922332763,3.608985185623169,1.5023963451385498,2.9276509284973145,0.0252385139465332,1.592498540878296,1.5023963451385498,2.9276509284973145,0.0252385139465332,1.592498540878296,0.05533444881439205,0.14877396821975705,0.1285538077354431,0.27732777595520014,10.026036024093628,3.7448291778564453,14.963481664657591,4.822268486022949,10.00218415260315,3.777409553527832,15.445065975189209,4.850431442260742,413.50781249999994
15,16,0.0585999488830566,0.1679291725158691,56.57164788246155,0.1445538997650146,12.11807417869568,,,,,0.0602278709411621,0.1684052944183349,56.485466718673706,0.1421918869018554,11.57311749458313,,,,,0.0532717704772949,0.1698141098022461,35.444849729537964,0.1311612129211425,8.259154796600342,,,,,0.0507683753967285,0.1679499149322509,35.55079936981201,0.1415894031524658,8.168045282363892,1.4810128211975098,3.7918972969055176,0.0359220504760742,1.5956337451934814,1.4810128211975098,3.7918972969055176,0.0359220504760742,1.5956337451934814,0.05571699142456052,0.16852462291717524,0.13987410068511957,0.3083987236022948,35.76951766014099,8.309634685516357,56.7140998840332,11.715309381484985,35.667935609817505,8.390316009521484,56.798177003860474,12.262628078460695,1177.0937499999993
16,17,0.0609047412872314,0.1999220848083496,,0.1450240612030029,40.96860909461975,,,,,0.0599246025085449,0.1885726451873779,,0.1550502777099609,39.44181227684021,,,,,0.0594196319580078,0.2010097503662109,,0.1425044536590576,26.261775255203247,,,,,0.0605854988098144,0.1882305145263672,,0.1327221393585205,26.155494689941406,1.4830992221832275,4.918357849121094,0.0930423736572265,1.6017155647277832,1.4830992221832275,4.918357849121094,0.0930423736572265,1.6017155647277832,0.060208618640899624,0.19443374872207642,0.14382523298263547,0.3382589817047119,,26.288216829299927,,39.59686255455017,,26.404279708862305,,41.113633155822754,6097.624999999995
17,18,0.0520546436309814,0.2199409008026123,,0.1426537036895752,,,,,,0.0507056713104248,0.218775987625122,,0.1521482467651367,,,,,,0.0717883110046386,0.2207157611846923,,0.1545019149780273,95.98866772651672,,,,,0.0604803562164306,0.208245038986206,,0.1534020900726318,98.1290156841278,1.5203850269317627,9.27271032333374,0.0587456226348876,1.654482364654541,1.5203850269317627,9.27271032333374,0.0587456226348876,1.654482364654541,0.058757245540618855,0.21691942214965815,0.15067648887634275,0.36759591102600087,,98.28241777420043,,,,96.14316964149475,,,7699.906249999987
18,19,0.0641441345214843,0.2389366626739502,,0.1726500988006591,,,,,,0.0614001750946044,0.2490034103393554,,0.1521241664886474,,,,,,0.0593461990356445,0.2410907745361328,,0.1485650539398193,,,,,,0.0521459579467773,0.2401912212371826,,0.1788325309753418,,1.5349164009094238,13.132941484451294,0.0568218231201171,1.655954122543335,1.5349164009094238,13.132941484451294,0.0568218231201171,1.655954122543335,0.05925911664962763,0.24230551719665527,0.16304296255111692,0.4053484797477722,,,,,,,,,14895.499999999976
19,20,0.0541884899139404,0.2697646617889404,,0.1841416358947754,,,,,,0.0600495338439941,0.269028902053833,,0.1718831062316894,,,,,,0.0591108798980712,0.270714521408081,,0.1680312156677246,,,,,,0.0698788166046142,0.259878396987915,,0.1645596027374267,,1.5306968688964844,25.639093160629272,0.0418615341186523,1.6623663902282717,1.5306968688964844,25.639093160629272,0.0418615341186523,1.6623663902282717,0.060806930065154974,0.2673466205596924,0.17215389013290405,0.43950051069259644,,,,,,,,,21947.499999999978
20,21,0.0620052814483642,0.2893056869506836,,0.1736791133880615,,,,,,0.0603382587432861,0.2891287803649902,,0.1917829513549804,,,,,,0.0714826583862304,0.2893579006195068,,0.1767332553863525,,,,,,0.075329303741455,0.3009307384490967,,0.1833741664886474,,1.617131233215332,45.52065587043762,0.0383169651031494,1.705756425857544,1.617131233215332,45.52065587043762,0.0383169651031494,1.705756425857544,0.06728887557983393,0.29218077659606934,0.18139237165451044,0.4735731482505798,,,,,,,,,40178.249999999985
21,22,0.0718519687652587,0.3189852237701416,,0.183476448059082,,,,,,0.0726804733276367,0.3193912506103515,,0.2127840518951416,,,,,,0.0693807601928711,0.3192360401153564,,0.1919007301330566,,,,,,0.0709619522094726,0.3198850154876709,,0.1924169063568115,,1.6039955615997314,113.76584219932556,0.0652861595153808,1.7486777305603027,1.6039955615997314,113.76584219932556,0.0652861595153808,1.7486777305603027,0.07121878862380977,0.3193743824958801,0.19514453411102295,0.5145189166069031,,,,,,,,,136914.99999999988
22,23,0.0698943138122558,0.3589363098144531,,0.2033331394195556,,,,,,0.0627477169036865,0.3514635562896728,,0.2037596702575683,,,,,,0.0705494880676269,0.3493311405181885,,0.1856493949890136,,,,,,0.0635547637939453,0.3613574504852295,,0.1910972595214843,,1.924038648605347,219.9594328403473,0.1008484363555908,1.866901159286499,1.924038648605347,219.9594328403473,0.1008484363555908,1.866901159286499,0.06668657064437862,0.355272114276886,0.19595986604690543,0.5512319803237914,,,,,,,,,422988.99999999994
23,24,0.0640249252319336,0.4016256332397461,,0.2254378795623779,,,,,,0.0606355667114257,0.4001541137695312,,0.2466905117034912,,,,,,0.0600249767303466,0.3895244598388672,,0.2234025001525879,,,,,,0.0604934692382812,0.391810655593872,,0.2142333984375,,2.0796713829040527,,0.0368897914886474,2.0067296028137207,2.0796713829040527,,0.0368897914886474,2.0067296028137207,0.06129473447799677,0.39577871561050415,0.22744107246398926,0.6232197880744934,,,,,,,,,309453.9999999995
24,25,0.0720226764678955,0.429734468460083,,0.2260899543762207,,,,,,0.0695574283599853,0.4309160709381103,,0.2231333255767822,,,,,,0.0626015663146972,0.4191954135894775,,0.224365234375,,,,,,0.0595359802246093,0.4316854476928711,,0.2233047485351562,,2.7835543155670166,,0.0422959327697753,2.391197204589844,2.7835543155670166,,0.0422959327697753,2.391197204589844,0.06592941284179683,0.4278828501701355,0.2242233157157898,0.6521061658859253,,,,,,,,,709607.9999999985
25,26,0.0628082752227783,0.4699761867523193,,0.2329239845275879,,,,,,0.061699628829956,0.4598283767700195,,0.2312591075897216,,,,,,0.0628595352172851,0.4596621990203857,,0.2219624519348144,,,,,,0.0710811614990234,0.461329698562622,,0.2409722805023193,,4.213957786560059,,0.0489723682403564,2.609782457351685,4.213957786560059,,0.0489723682403564,2.609782457351685,0.0646121501922607,0.4626991152763366,0.23177945613861078,0.6944785714149474,,,,,,,,,1643239.9999999984
26,27,0.0613245964050293,0.5216021537780762,,0.2539432048797607,,,,,,0.0624072551727294,0.5205154418945312,,0.2370927333831787,,,,,,0.0741364955902099,0.5199522972106934,,0.2588963508605957,,,,,,0.0690760612487793,0.5217249393463135,,0.2438936233520507,,8.54102635383606,,0.0438325405120849,3.1078028678894043,8.54102635383606,,0.0438325405120849,3.1078028678894043,0.06673610210418698,0.5209487080574036,0.24845647811889646,0.7694051861763,,,,,,,,,2941551.999999996
27,28,0.0716693401336669,0.5719044208526611,,0.2675971984863281,,,,,,0.0692267417907714,0.562511682510376,,0.2624802589416504,,,,,,0.0517082214355468,0.5607314109802246,,0.2633440494537353,,,,,,0.0690348148345947,0.5722365379333496,,0.2654252052307129,,19.02133059501648,,0.0755097866058349,5.898375749588013,19.02133059501648,,0.0755097866058349,5.898375749588013,0.06540977954864495,0.5668460130691528,0.2647116780281067,0.8315576910972595,,,,,,,,,10134751.999999993
28,29,0.0703449249267578,0.6105239391326904,,0.2953629493713379,,,,,,0.0639722347259521,0.6109650135040283,,0.2830595970153808,,,,,,0.0708262920379638,0.600468635559082,,0.2831995487213135,,,,,,0.0603854656219482,0.6019802093505859,,0.2826502323150635,,25.11696743965149,,0.076693058013916,7.384978294372559,25.11696743965149,,0.076693058013916,7.384978294372559,0.06638222932815548,0.6059844493865967,0.2860680818557739,0.8920525312423706,,,,,,,,,20587135.999999996
29,30,0.0744838714599609,0.6611311435699463,,0.2843670845031738,,,,,,0.0703611373901367,0.6614117622375488,,0.2941534519195556,,,,,,0.0723774433135986,0.6609742641448975,,0.313638687133789,,,,,,0.0706624984741211,0.6619062423706055,,0.2840123176574707,,52.98828172683716,,0.1380527019500732,7.074885606765747,52.98828172683716,,0.1380527019500732,7.074885606765747,0.07197123765945432,0.6613558530807495,0.29404288530349726,0.9553987383842468,,,,,,,,,74116479.99999997
30,31,0.0607955455780029,0.7225973606109619,,0.2970261573791504,,,,,,0.073312759399414,0.7211403846740723,,0.3137540817260742,,,,,,0.0694398880004882,0.7108676433563232,,0.3126776218414306,,,,,,0.0756070613861084,0.7132227420806885,,0.3002972602844238,,160.73805046081543,,0.0500626564025878,31.770414352416992,160.73805046081543,,0.0500626564025878,31.770414352416992,0.06978881359100336,0.7169570326805115,0.3059387803077698,1.0228958129882812,,,,,,,,,53754367.9999999
31,32,0.0610547065734863,0.7834601402282715,,0.3070530891418457,,,,,,0.0652294158935546,0.7718043327331543,,0.3225336074829101,,,,,,0.0720305442810058,0.770927906036377,,0.3324141502380371,,,,,,0.0702924728393554,0.7728419303894043,,0.3417255878448486,,,,0.122859239578247,37.98243069648743,,,0.122859239578247,37.98243069648743,0.06715178489685053,0.7747585773468018,0.3259316086769104,1.1006901860237122,,,,,,,,,263838207.99999985
32,33,0.0595724582672119,0.8338713645935059,,0.3340721130371094,,,,,,0.049537181854248,0.8316390514373779,,0.3675525188446045,,,,,,0.0733029842376709,0.8311870098114014,,0.3526914119720459,,,,,,0.070408821105957,0.8435506820678711,,0.3329482078552246,,,,0.0760717391967773,73.69227719306946,,,0.0760717391967773,73.69227719306946,0.06320536136627194,0.8350620269775391,0.3468160629272461,1.1818780899047852,,,,,,,,,326725631.9999998
33,34,0.0824482440948486,0.9034321308135986,,0.3766293525695801,,,,,,0.0598080158233642,0.9021518230438232,,0.3935508728027344,,,,,,0.0694248676300048,0.8912861347198486,,0.3637280464172363,,,,,,0.0699098110198974,0.8925416469573975,,0.3733797073364258,,,,0.0517780780792236,140.90218329429626,,,0.0517780780792236,140.90218329429626,0.07039773464202875,0.897352933883667,0.37682199478149414,1.2741749286651611,,,,,,,,,444770303.9999997
34,35,0.0520546436309814,0.9839370250701904,,0.3944127559661865,,,,,,0.0703308582305908,0.9925243854522704,,0.3842918872833252,,,,,,0.0793550014495849,0.9815270900726318,,0.4141497611999511,,,,,,0.0709083080291748,0.9732789993286132,,0.3826913833618164,,,,0.0575106143951416,,,,0.0575106143951416,,0.06816220283508298,0.9828168749809265,0.3938864469528198,1.3767033219337463,,,,,,,,,988024832.0
35,36,0.0721004009246826,1.0434517860412598,,0.4233484268188476,,,,,,0.0716888904571533,1.0522527694702148,,0.3837997913360595,,,,,,0.0722668170928955,1.0443685054779053,,0.4325604438781738,,,,,,0.0628390312194824,1.043092966079712,,0.4043660163879394,,,,0.1530318260192871,,,,0.1530318260192871,,0.06972378492355344,1.045791506767273,0.41101866960525507,1.456810176372528,,,,,,,,,5258133504.0
36,37,0.0732920169830322,1.1241438388824463,,0.4244956970214844,,,,,,0.0620417594909668,1.1124911308288574,,0.4135499000549316,,,,,,0.0637400150299072,1.1242594718933103,,0.4440226554870605,,,,,,0.0733401775360107,1.1137104034423828,,0.4143092632293701,,,,0.0823001861572265,,,,0.0823001861572265,,0.06810349225997922,1.1186512112617493,0.42409437894821167,1.542745590209961,,,,,,,,,5655625727.999995
37,38,0.0716493129730224,1.174060583114624,,0.4363138675689697,,,,,,0.0932142734527587,1.1922330856323242,,0.4626100063323974,,,,,,0.0700135231018066,1.1734204292297363,,0.4484994411468506,,,,,,0.0742127895355224,1.1831769943237305,,0.4881582260131836,,,,0.090541124343872,,,,0.090541124343872,,0.07727247476577753,1.1807227730751038,0.45889538526535034,1.639618158340454,,,,,,,,,12443877375.99999
38,39,0.074979543685913,1.2622323036193848,,0.4827344417572021,,,,,,0.0730812549591064,1.2619514465332031,,0.4541394710540771,,,,,,0.0602095127105712,1.2651968002319336,,0.4724273681640625,,,,,,0.0722737312316894,1.251543045043945,,0.4653608798980713,,,,0.0651636123657226,,,,0.0651636123657226,,0.07013601064682001,1.2602308988571167,0.46866554021835327,1.72889643907547,,,,,,,,,17912037375.999985
39,40,0.0830974578857421,1.363905668258667,,0.4827160835266113,,,,,,0.069814920425415,1.3522744178771973,,0.4942195415496826,,,,,,0.0713393688201904,1.353642463684082,,0.4753296375274658,,,,,,0.0628464221954345,1.3423242568969729,,0.4847195148468017,,,,0.1038043498992919,,,,0.1038043498992919,,0.0717745423316955,1.3530367016792297,0.4842461943626404,1.8372828960418701,,,,,,,,,57067044863.99995
40,41,0.0815160274505615,1.4637653827667236,,0.5247735977172852,,,,,,0.0696761608123779,1.4424326419830322,,0.5145862102508545,,,,,,0.0705595016479492,1.4432611465454102,,0.5187091827392578,,,,,,0.0717551708221435,1.4444818496704102,,0.5044503211975098,,,,0.1028501987457275,,,,0.1028501987457275,,0.07337671518325803,1.448485255241394,0.5156298279762268,1.9641150832176208,,,,,,,,,113084989439.99995


==> benchmark/2026-10-11/casc-two-n-bell-state.csv <==
qubit-number,gate-number,casc-two-n-bell-state-allein_opt:iso-to-perpl,casc-two-n-bell-state-allein_opt:perpl-to-fgg,casc-two-n-bell-state-allein_opt:iso-simulation,casc-two-n-bell-state-allein_opt:iso-to-fgg,casc-two-n-bell-state-allein_opt:iso-fgg-simulation,casc-two-n-bell-state-allein_opt:qiskit-simulation,casc-two-n-bell-state-allein_opt:qsim-simulation,casc-two-n-bell-state-allein_opt:qtorch-simulation,casc-two-n-bell-state-allein_opt:quimb-simulation,casc-two-n-bell-state-ein_opt:iso-to-perpl,casc-two-n-bell-state-ein_opt:perpl-to-fgg,casc-two-n-bell-state-ein_opt:iso-simulation,casc-two-n-bell-state-ein_opt:iso-to-fgg,casc-two-n-bell-state-ein_opt:iso-fgg-simulation,casc-two-n-bell-state-ein_opt:qiskit-simulation,casc-two-n-bell-state-ein_opt:qsim-simulation,casc-two-n-bell-state-ein_opt:qtorch-simulation,casc-two-n-bell-state-ein_opt:quimb-simulation,casc-two-n-bell-state-id_detect:iso-to-perpl,casc-two-n-bell-state-id_detect:perpl-to-fgg,casc-two-n-bell-state-id_detect:iso-simulation,casc-two-n-bell-state-id_detect:iso-to-fgg,casc-two-n-bell-state-id_detect:iso-fgg-simulation,casc-two-n-bell-state-id_detect:qiskit-simulation,casc-two-n-bell-state-id_detect:qsim-simulation,casc-two-n-bell-state-id_detect:qtorch-simulation,casc-two-n-bell-state-id_detect:quimb-simulation,casc-two-n-bell-state-no_opt:iso-to-perpl,casc-two-n-bell-state-no_opt:perpl-to-fgg,casc-two-n-bell-state-no_opt:iso-simulation,casc-two-n-bell-state-no_opt:iso-to-fgg,casc-two-n-bell-state-no_opt:iso-fgg-simulation,casc-two-n-bell-state-no_opt:qiskit-simulation,casc-two-n-bell-state-no_opt:qsim-simulation,casc-two-n-bell-state-no_opt:qtorch-simulation,casc-two-n-bell-state-no_opt:quimb-simulation,casc-two-n-bell-state-avg:qiskit-simulation,casc-two-n-bell-state-avg:qsim-simulation,casc-two-n-bell-state-avg:qtorch-simulation,casc-two-n-bell-state-avg:quimb-simulation,casc-two-n-bell-state-avg:iso-to-perpl,casc-two-n-bell-state-avg:perpl-to-fgg,casc-two-n-bell-state-avg:iso-to-fgg,casc-two-n-bell-state-avg:iso-perpl-fgg,casc-two-n-bell-state-no_opt:iso-perpl-fgg-total,casc-two-n-bell-state-no_opt:iso-fgg-total,casc-two-n-bell-state-ein_opt:iso-perpl-fgg-total,casc-two-n-bell-state-ein_opt:iso-fgg-total,casc-two-n-bell-state-id_detect:iso-perpl-fgg-total,casc-two-n-bell-state-id_detect:iso-fgg-total,casc-two-n-bell-state-allein_opt:iso-perpl-fgg-total,casc-two-n-bell-state-allein_opt:iso-fgg-total,casc-two-n-bell-state-avg:qtorch-simulation-full
1,2,0.0499396324157714,0.0196936130523681,1.964177131652832,0.0652694702148437,1.949714422225952,,,,,0.07004976272583,0.0201530456542968,1.968052625656128,0.0656819343566894,1.9717020988464355,,,,,0.0518426895141601,0.0196702480316162,1.970059871673584,0.0604724884033203,1.949312210083008,,,,,0.0545952320098876,0.0307655334472656,1.943742513656616,0.052497386932373,1.9539728164672847,1.484137773513794,2.2925326824188232,0.0130419731140136,1.4405758380889893,1.484137773513794,2.2925326824188232,0.0130419731140136,1.4405758380889893,0.05660682916641227,0.022570610046386674,0.0609803199768066,0.08355093002319328,2.029103279113769,2.0064702033996578,2.058255434036255,2.037384033203125,2.0415728092193604,2.009784698486328,2.0338103771209717,2.0149838924407955,0.0260839462280272
2,4,0.0584979057312011,0.0278553962707519,1.9772844314575195,0.0703077316284179,1.960407018661499,,,,,0.0610151290893554,0.0276663303375244,1.9633934497833248,0.081479787826538,1.9757215976715088,,,,,0.0698366165161132,0.0278358459472656,1.9721381664276123,0.0760178565979003,1.9598243236541748,,,,,0.0693798065185546,0.0397915840148925,1.9515266418457031,0.0709550380706787,1.9602928161621092,1.4705581665039062,2.2304883003234863,0.0121798515319824,1.5085554122924805,1.4705581665039062,2.2304883003234863,0.0121798515319824,1.5085554122924805,0.06468236446380607,0.0307872891426086,0.07469010353088372,0.10547739267349232,2.0606980323791504,2.0312478542327876,2.0520749092102046,2.057201385498047,2.069810628890991,2.035842180252075,2.0636377334594727,2.030714750289917,0.0487194061279296
3,6,0.0684900283813476,0.0502331256866455,1.9931516647338867,0.0837781429290771,1.9755313396453855,,,,,0.060300588607788,0.0390760898590087,1.9743587970733645,0.081547737121582,1.98123836517334,,,,,0.0604865550994873,0.037698745727539,1.9816033840179443,0.0841763019561767,1.9826126098632808,,,,,0.0605332851409912,0.0377018451690673,1.9805920124053955,0.0821473598480224,2.015620470046997,1.4649715423583984,2.216719388961792,0.011850357055664,1.498387336730957,1.4649715423583984,2.216719388961792,0.011850357055664,1.498387336730957,0.06245261430740352,0.04117745161056512,0.08291238546371456,0.12408983707427967,2.078827142715454,2.0977678298950195,2.073735475540161,2.062786102294922,2.0797886848449707,2.0667889118194576,2.11187481880188,2.0593094825744624,0.094802856445312
4,8,0.0592167377471923,0.048171043395996,1.999614715576172,0.0927886962890625,1.9894230365753172,,,,,0.0571985244750976,0.0479836463928222,2.011941432952881,0.0834872722625732,1.9841907024383545,,,,,0.0623602867126464,0.0477933883666992,2.036201477050781,0.0823001861572265,1.9839973449707031,,,,,0.0600364208221435,0.0482282638549804,2.0005106925964355,0.0949056148529052,1.9771428108215328,1.473849534988403,2.248566150665283,0.0155699253082275,1.580122470855713,1.473849534988403,2.248566150665283,0.0155699253082275,1.580122470855713,0.05970299243926995,0.04804408550262444,0.08837044239044185,0.1364145278930663,2.1087753772735596,2.072048425674438,2.117123603820801,2.0676779747009277,2.1463551521301265,2.0662975311279297,2.1070024967193604,2.08221173286438,0.24911880493164
5,10,0.0589094161987304,0.0681140422821044,2.0434410572052,0.0920848846435546,2.007781982421875,,,,,0.0694921016693115,0.0691785812377929,2.024898767471313,0.1018886566162109,2.003863573074341,,,,,0.0514390468597412,0.0678207874298095,2.008198499679565,0.0914039611816406,2.014200210571289,,,,,0.0585794448852539,0.0703392028808593,1.9991378784179688,0.0845475196838378,1.9928953647613523,1.4647886753082275,2.2211146354675293,0.0201373100280761,1.5303936004638672,1.4647886753082275,2.2211146354675293,0.0201373100280761,1.5303936004638672,0.05960500240325925,0.06886315345764153,0.09248125553131098,0.16134440898895253,2.128056526184082,2.07744288444519,2.1635694503784175,2.1057522296905518,2.1274583339691158,2.1056041717529297,2.170464515686035,2.0998668670654297,0.6443939208984352
6,12,0.0695767402648925,0.0781154632568359,2.120652675628662,0.0933165550231933,2.027742624282837,,,,,0.0713157653808593,0.0895285606384277,2.048958539962769,0.101656436920166,2.012192726135254,,,,,0.0491130352020263,0.0778250694274902,2.025076150894165,0.1030056476593017,2.01861834526062,,,,,0.0605683326721191,0.0797052383422851,2.0186123847961426,0.1028594970703125,2.009263277053833,1.4607439041137695,2.229146718978882,0.0261549949645996,1.553623914718628,1.4607439041137695,2.229146718978882,0.0261549949645996,1.553623914718628,0.0626434683799743,0.08129358291625974,0.10020953416824338,0.18150311708450312,2.158885955810547,2.1121227741241455,2.209802865982056,2.11384916305542,2.1520142555236816,2.121623992919922,2.2683448791503906,2.1210591793060303,1.6739196777343743
7,14,0.0614850521087646,0.0978791713714599,2.0789973735809326,0.1134111881256103,2.0503382682800293,,,,,0.0546858310699462,0.0981223583221435,2.067443609237671,0.1133031845092773,2.1023120880126958,,,,,0.0692169666290283,0.0979058742523193,2.055763006210327,0.111605167388916,2.0289549827575684,,,,,0.0513393878936767,0.0984163284301757,2.064431667327881,0.1125168800354003,2.049015045166016,1.461796522140503,2.2293920516967773,0.0220415592193603,1.5764520168304443,1.461796522140503,2.2293920516967773,0.0220415592193603,1.5764520168304443,0.05918180942535395,0.0980809330940246,0.11270910501480097,0.21079003810882557,2.2141873836517334,2.1615319252014165,2.2202517986297607,2.215615272521973,2.222885847091675,2.1405601501464844,2.2383615970611572,2.1637494564056396,2.8213195800781183
8,16,0.0498144626617431,0.1181635856628418,2.1606831550598145,0.1358158588409423,2.107109308242798,,,,,0.0619587898254394,0.1186640262603759,2.1265666484832764,0.1144909858703613,2.0826656818389893,,,,,0.0597188472747802,0.1182687282562255,2.123349905014038,0.1282014846801757,2.07722282409668,,,,,0.0697236061096191,0.1196820735931396,2.1633026599884038,0.1132235527038574,2.0889880657196045,1.5291330814361572,2.241652250289917,0.1801753044128418,1.579143524169922,1.5291330814361572,2.241652250289917,0.1801753044128418,1.579143524169922,0.06030392646789545,0.1186946034431457,0.12293297052383417,0.24162757396697987,2.3527083396911626,2.202211618423462,2.307189464569092,2.1971566677093506,2.301337480545044,2.205424308776856,2.3286612033843994,2.2429251670837402,46.1248779296875
9,18,0.0608711242675781,0.138237714767456,2.429795503616333,0.1236543655395507,2.4506778717041016,,,,,0.0719718933105468,0.1500840187072754,2.399329662322998,0.1611895561218261,2.382218837738037,,,,,0.0708270072937011,0.1380159854888916,2.370833158493042,0.1236445903778076,2.342437744140625,,,,,0.0603737831115722,0.1385748386383056,2.369779109954834,0.163647174835205,2.3433566093444824,1.5083742141723633,2.268070697784424,0.0869584083557128,1.5730323791503906,1.5083742141723633,2.268070697784424,0.0869584083557128,1.5730323791503906,0.06601095199584955,0.14122813940048215,0.14303392171859736,0.2842620611190795,2.568727731704712,2.5070037841796875,2.6213855743408203,2.5434083938598633,2.5796761512756348,2.4660823345184326,2.628904342651367,2.5743322372436523,44.52270507812495
10,20,0.0607616901397705,0.1682987213134765,4.46653413772583,0.1248788833618164,4.365779876708984,,,,,0.0632429122924804,0.1680588722229004,4.452194929122925,0.1361150741577148,4.231948375701904,,,,,0.0611886978149414,0.1680884361267089,4.376341104507446,0.1241133213043212,4.546706914901733,,,,,0.070422887802124,0.169612169265747,4.377534627914429,0.1351397037506103,4.214839935302734,1.4864015579223633,2.338001251220703,0.0409977436065673,1.5595102310180664,1.4864015579223633,2.338001251220703,0.0409977436065673,1.5595102310180664,0.06390404701232907,0.1685145497322082,0.13006174564361567,0.29857629537582386,4.6175696849823,4.349979639053345,4.683496713638306,4.368063449859619,4.605618238449097,4.670820236206055,4.695594549179077,4.490658760070801,41.981689453124915
11,22,0.0710146427154541,0.1982026100158691,20.054776430130005,0.1455376148223877,20.60390257835388,,,,,0.0795931816101074,0.2105281352996826,20.07737445831299,0.1483783721923828,19.43056011199951,,,,,0.0624806880950927,0.1980648040771484,21.122765064239506,0.1625494956970214,20.08470392227173,,,,,0.0563321113586425,0.1986875534057617,20.999687671661377,0.1439030170440673,19.334171295166016,1.5315475463867188,2.3377716541290283,0.0251610279083251,1.5612576007843018,1.5315475463867188,2.3377716541290283,0.0251610279083251,1.5612576007843018,0.06735515594482418,0.20137077569961545,0.1500921249389648,0.3514629006385802,21.25470733642578,19.478074312210083,20.36749577522278,19.578938484191895,21.383310556411747,20.24725341796875,20.323993682861328,20.749440193176266,51.52978515624981
12,24,0.0612189769744873,0.2386379241943359,,0.1630237102508545,,,,,,0.0602478981018066,0.239377737045288,,0.1542820930480957,,,,,,0.0571858882904052,0.2384669780731201,,0.1537494659423828,,,,,,0.0618088245391845,0.2388629913330078,,0.1369378566741943,,1.5297329425811768,2.4231512546539307,0.0594086647033691,1.5802419185638428,1.5297329425811768,2.4231512546539307,0.0594086647033691,1.5802419185638428,0.06011539697647089,0.23883640766143796,0.15199828147888184,0.3908346891403198,,,,,,,,,243.33789062499983
13,26,0.0618560314178466,0.2820250988006592,,0.1629564762115478,,,,,,0.0517020225524902,0.2820494174957275,,0.1561288833618164,,,,,,0.0707094669342041,0.2791264057159424,,0.1630432605743408,,,,,,0.0614080429077148,0.280750036239624,,0.1539721488952636,,1.4840188026428225,2.5929999351501465,0.0557684898376464,1.6454932689666748,1.4840188026428225,2.5929999351501465,0.0557684898376464,1.6454932689666748,0.06141889095306392,0.2809877395629883,0.15902519226074213,0.4400129318237304,,,,,,,,,456.8554687499993
14,28,0.0724270343780517,0.3315324783325195,,0.1728756427764892,,,,,,0.070793867111206,0.3290691375732422,,0.1641507148742675,,,,,,0.0602073669433593,0.3320231437683105,,0.1650469303131103,,,,,,0.0514123439788818,0.3310911655426025,,0.1624400615692138,,1.4965806007385254,2.9914355278015137,0.0361335277557373,1.6392536163330078,1.4965806007385254,2.9914355278015137,0.0361335277557373,1.6392536163330078,0.0637101531028747,0.3309289813041687,0.1661283373832702,0.4970573186874389,,,,,,,,,592.0117187499999
15,30,0.0719759464263916,0.3694994449615478,,0.1846091747283935,,,,,,0.0600841045379638,0.3687305450439453,,0.1766073703765869,,,,,,0.0642328262329101,0.3811624050140381,,0.1819972991943359,,,,,,0.0667142868041992,0.3712692260742187,,0.1780133247375488,,1.4921000003814695,4.025892019271851,0.5953519344329834,1.6161220073699951,1.4921000003814695,4.025892019271851,0.5953519344329834,1.6161220073699951,0.06575179100036618,0.3726654052734375,0.18030679225921628,0.5529721975326538,,,,,,,,,19508.4921875
16,32,0.0704226493835449,0.4320936203002929,,0.2223868370056152,,,,,,0.059114933013916,0.4214022159576416,,0.1942102909088134,,,,,,0.0602364540100097,0.4194917678833008,,0.206998586654663,,,,,,0.0630841255187988,0.4214551448822021,,0.2034716606140136,,1.5027673244476318,5.707808494567871,0.0912921428680419,1.6365232467651367,1.5027673244476318,5.707808494567871,0.0912921428680419,1.6365232467651367,0.06321454048156736,0.4236106872558594,0.20676684379577628,0.6303775310516356,,,,,,,,,5982.921874999994
17,34,0.0544686317443847,0.4814810752868652,,0.2116413116455078,,,,,,0.0740258693695068,0.4918622970581054,,0.2145063877105713,,,,,,0.0610487461090087,0.4815340042114258,,0.2280316352844238,,,,,,0.0590841770172119,0.4817008972167969,,0.2241437435150146,,1.5062808990478516,8.40880799293518,0.0860073566436767,1.6484482288360596,1.5062808990478516,8.40880799293518,0.0860073566436767,1.6484482288360596,0.06215685606002802,0.48414456844329834,0.2195807695388794,0.7037253379821777,,,,,,,,,11273.156249999993
18,36,0.0500104427337646,0.5319714546203613,,0.2123579978942871,,,,,,0.0631024837493896,0.5402147769927979,,0.2247707843780517,,,,,,0.0715808868408203,0.5424776077270508,,0.2456412315368652,,,,,,0.0709748268127441,0.5424692630767822,,0.2363150119781494,,1.4857285022735596,12.948580741882324,0.0635056495666503,1.695601224899292,1.4857285022735596,12.948580741882324,0.0635056495666503,1.695601224899292,0.06391716003417965,0.539283275604248,0.22977125644683835,0.7690545320510864,,,,,,,,,16647.624999999975
19,38,0.0735330581665039,0.6004207134246826,,0.2526969909667969,,,,,,0.0623295307159423,0.6000008583068848,,0.2444322109222412,,,,,,0.0513603687286376,0.6122884750366211,,0.2525722980499267,,,,,,0.0607528686523437,0.6023142337799072,,0.2453410625457763,,1.529261589050293,23.773872137069706,0.1060953140258789,1.7584643363952637,1.529261589050293,23.773872137069706,0.1060953140258789,1.7584643363952637,0.06199395656585688,0.6037560701370239,0.2487606406211853,0.8525167107582092,,,,,,,,,55624.5
20,40,0.0655641555786132,0.6703484058380127,,0.2630491256713867,,,,,,0.0632071495056152,0.6703147888183594,,0.2437825202941894,,,,,,0.063993215560913,0.6733150482177734,,0.2540600299835205,,,,,,0.0713198184967041,0.672691822052002,,0.2449152469635009,,1.6290297508239746,45.077314376831055,0.2419486045837402,1.78484845161438,1.6290297508239746,45.077314376831055,0.2419486045837402,1.78484845161438,0.06602108478546137,0.6716675162315369,0.2514517307281494,0.9231192469596863,,,,,,,,,253701.49999999997
21,42,0.0690562725067138,0.7527973651885986,,0.2720065116882324,,,,,,0.0595829486846923,0.7523975372314453,,0.2776341438293457,,,,,,0.0713744163513183,0.7519640922546387,,0.254277229309082,,,,,,0.0711722373962402,0.7512025833129883,,0.2722887992858886,,1.678481101989746,108.15830612182616,0.1370024681091308,2.007667064666748,1.678481101989746,108.15830612182616,0.1370024681091308,2.007667064666748,0.06779646873474116,0.7520903944969177,0.2690516710281372,1.021142065525055,,,,,,,,,287314.9999999999
22,44,0.0712833404541015,0.821216344833374,,0.2941854000091553,,,,,,0.0657176971435546,0.8313648700714111,,0.3035786151885986,,,,,,0.0715754032135009,0.8231074810028076,,0.2931022644042969,,,,,,0.0610971450805664,0.8218376636505127,,0.3071572780609131,,1.815218448638916,219.4042408466339,0.0953619480133056,1.98332953453064,1.815218448638916,219.4042408466339,0.0953619480133056,1.98332953453064,0.06741839647293084,0.8243815898895264,0.29950588941574097,1.1238874793052673,,,,,,,,,399976.9999999997
23,46,0.0759339332580566,0.9113271236419678,,0.3017275333404541,,,,,,0.0622684955596923,0.9230132102966307,,0.2936062812805176,,,,,,0.0705122947692871,0.9230475425720216,,0.3038136959075928,,,,,,0.0603582859039306,0.900965690612793,,0.3115952014923095,,2.272364616394043,,0.0877830982208252,2.1542232036590576,2.272364616394043,,0.0877830982208252,2.1542232036590576,0.06726825237274166,0.9145883917808533,0.3026856780052185,1.2172740697860718,,,,,,,,,736378.0
24,48,0.0724587440490722,1.0226905345916748,,0.3288512229919433,,,,,,0.0696604251861572,1.0235824584960938,,0.3237452507019043,,,,,,0.0695762634277343,1.0216059684753418,,0.3240749835968017,,,,,,0.0608184337615966,1.011030912399292,,0.3243081569671631,,2.985828161239624,,0.1888065338134765,2.3274567127227783,2.985828161239624,,0.1888065338134765,2.3274567127227783,0.06812846660614008,1.0197274684906006,0.3252449035644531,1.3449723720550537,,,,,,,,,3167647.999999999
25,50,0.0836429595947265,1.123075246810913,,0.3643085956573486,,,,,,0.0709521770477294,1.1239404678344729,,0.3627924919128418,,,,,,0.0632281303405761,1.1316568851470947,,0.3422338962554931,,,,,,0.0707852840423584,1.1112627983093262,,0.3569750785827636,,4.444458961486816,,0.2509384155273437,2.6361963748931885,4.444458961486816,,0.2509384155273437,2.6361963748931885,0.0721521377563476,1.1224838495254517,0.3565775156021118,1.4790613651275635,,,,,,,,,8420095.999999998
26,52,0.0826749801635742,1.2333693504333496,,0.3886651992797851,,,,,,0.0746228694915771,1.242309808731079,,0.3825211524963379,,,,,,0.0713706016540527,1.2342705726623535,,0.3466248512268066,,,,,,0.0706143379211425,1.2334678173065186,,0.3869986534118652,,7.542568206787109,,0.1382863521575927,3.691046953201294,7.542568206787109,,0.1382863521575927,3.691046953201294,0.07482069730758663,1.2358543872833252,0.37620246410369873,1.612056851387024,,,,,,,,,9280239.999999994
27,54,0.0838019847869873,1.363804817199707,,0.383131742477417,,,,,,0.0706586837768554,1.3620953559875488,,0.3950245380401611,,,,,,0.0628674030303955,1.3536434173583984,,0.3926141262054443,,,,,,0.0824830532073974,1.363178253173828,,0.3931930065155029,,15.29614520072937,,0.1106312274932861,3.620673656463623,15.29614520072937,,0.1106312274932861,3.620673656463623,0.07495278120040891,1.3606804609298706,0.39099085330963135,1.751671314239502,,,,,,,,,14848671.999999996
28,56,0.073305606842041,1.4732728004455566,,0.412766695022583,,,,,,0.0764884948730468,1.452733039855957,,0.4071204662322998,,,,,,0.0639181137084961,1.4834468364715576,,0.4329066276550293,,,,,,0.083777904510498,1.464418649673462,,0.446270227432251,,29.558019638061523,,0.2845592498779297,8.418930053710938,29.558019638061523,,0.2845592498779297,8.418930053710938,0.07437252998352048,1.4684678316116333,0.42476600408554077,1.893233835697174,,,,,,,,,76385792.0
29,58,0.075507640838623,1.6241741180419922,,0.433866024017334,,,,,,0.0697996616363525,1.6252164840698242,,0.4256670475006103,,,,,,0.0716335773468017,1.6250815391540527,,0.424699068069458,,,,,,0.0611484050750732,1.6134841442108154,,0.4461843967437744,,58.998507261276245,,0.5910289287567139,7.929143190383911,58.998507261276245,,0.5910289287567139,7.929143190383911,0.0695223212242126,1.6219890713691711,0.4326041340827942,2.0545932054519653,,,,,,,,,317306240.0
30,60,0.0821545124053955,1.7641444206237793,,0.4637613296508789,,,,,,0.0709896087646484,1.7543611526489258,,0.4840812683105469,,,,,,0.0798134803771972,1.753507137298584,,0.465864896774292,,,,,,0.0724308490753173,1.7320890426635742,,0.4634010791778564,,178.4422218799591,,0.1752493381500244,12.088412284851074,178.4422218799591,,0.1752493381500244,12.088412284851074,0.07634711265563959,1.7510254383087158,0.46927714347839355,2.2203025817871094,,,,,,,,,188172543.99999997
31,62,0.0728063583374023,1.8941662311553955,,0.5045249462127686,,,,,,0.0714836120605468,1.9030828475952148,,0.4825215339660644,,,,,,0.0745992660522461,1.8924643993377688,,0.4825546741485595,,,,,,0.0725798606872558,1.88337516784668,,0.5044751167297363,,,,0.2132568359375,22.680131912231445,,,0.2132568359375,22.680131912231445,0.07286727428436275,1.8932721614837646,0.4935190677642822,2.386791229248047,,,,,,,,,457965568.0
32,64,0.0636970996856689,2.072993278503418,,0.5328195095062256,,,,,,0.0717003345489502,2.093355655670166,,0.5341200828552246,,,,,,0.0729041099548339,2.1033413410186768,,0.5382535457611084,,,,,,0.0825607776641845,2.054172992706299,,0.5361571311950684,,,,0.3640451431274414,100.1781005859375,,,0.3640451431274414,100.1781005859375,0.07271558046340937,2.08096581697464,0.5353375673294067,2.6163033843040466,,,,,,,,,1563561984.0
33,66,0.0816226005554199,2.213139057159424,,0.5552408695220947,,,,,,0.0942065715789794,2.2232229709625244,,0.5627686977386475,,,,,,0.0718762874603271,2.232962131500244,,0.5897915363311768,,,,,,0.0741946697235107,2.2027621269226074,,0.5637693405151367,,,,0.3316290378570556,73.27362132072449,,,0.3316290378570556,73.27362132072449,0.08047503232955927,2.2180215716362,0.5678926110267639,2.785914182662964,,,,,,,,,2848671743.9999995
34,68,0.0716259479522705,2.374126672744751,,0.6131467819213867,,,,,,0.0722646713256836,2.4054346084594727,,0.5771627426147461,,,,,,0.081845998764038,2.403090476989746,,0.5856719017028809,,,,,,0.0719952583312988,2.373995065689087,,0.58359694480896,,,,0.2799136638641357,153.4186429977417,,,0.2799136638641357,153.4186429977417,0.07443296909332273,2.389161705970764,0.5898945927619934,2.9790562987327576,,,,,,,,,4808880127.999999
35,70,0.0768425464630127,2.5427465438842773,,0.614187479019165,,,,,,0.0915849208831787,2.5342249870300293,,0.6458215713500977,,,,,,0.0748071670532226,2.563129186630249,,0.6160387992858887,,,,,,0.0794551372528076,2.544916868209839,,0.643517255783081,,,,0.738776445388794,,,,0.738776445388794,,0.0806724429130554,2.5462543964385986,0.6298912763595581,3.1761456727981567,,,,,,,,,25384165376.0
36,72,0.0809330940246582,2.723656415939331,,0.6548516750335693,,,,,,0.0839817523956298,2.7548487186431885,,0.6541132926940918,,,,,,0.0948398113250732,2.7328860759735107,,0.6582810878753662,,,,,,0.0751740932464599,2.714294672012329,,0.6347827911376953,,,,0.1489994525909423,,,,0.1489994525909423,,0.08373218774795528,2.73142147064209,0.6505072116851807,3.3819286823272705,,,,,,,,,10239164415.999994
37,74,0.085296630859375,2.913365364074707,,0.7050673961639404,,,,,,0.0707020759582519,2.9554479122161865,,0.694110631942749,,,,,,0.0830011367797851,2.9736640453338623,,0.7073915004730225,,,,,,0.0773310661315918,2.9637930393218994,,0.6920342445373535,,,,0.4231336116790771,,,,0.4231336116790771,,0.07908272743225095,2.951567590236664,0.6996509432792664,3.65121853351593,,,,,,,,,58155040767.99999
38,76,0.0742378234863281,3.0934386253356934,,0.7335212230682373,,,,,,0.0830500125885009,3.085679292678833,,0.7147605419158936,,,,,,0.0808296203613281,3.126486301422119,,0.7278103828430176,,,,,,0.0812878608703613,3.1044366359710693,,0.7041373252868652,,,,0.8253395557403564,,,,0.8253395557403564,,0.0798513293266296,3.1025102138519287,0.7200573682785034,3.822567582130432,,,,,,,,,226867609600.0
39,78,0.0841753482818603,3.3138558864593506,,0.7455689907073975,,,,,,0.0822095870971679,3.3962230682373047,,0.7632138729095459,,,,,,0.0732519626617431,3.375575304031372,,0.7670354843139648,,,,,,0.0820639133453369,3.3352887630462646,,0.7432849407196045,,,,0.3396048545837402,,,,0.3396048545837402,,0.08042520284652706,3.355235755443573,0.7547758221626282,4.110011577606201,,,,,,,,,186699743231.99997
40,80,0.0811133384704589,3.554562330245972,,0.7725450992584229,,,,,,0.0941381454467773,3.535722494125366,,0.7654449939727783,,,,,,0.0855550765991211,3.584099531173706,,0.8139944076538086,,,,,,0.0731410980224609,3.5444486141204834,,0.8324754238128662,,,,0.382742166519165,,,,0.382742166519165,,0.08348691463470455,3.554708242416382,0.796114981174469,4.350823223590851,,,,,,,,,420829462527.99994


==> benchmark/2026-10-11/deutsch-jozsa-is-even-simplified.csv <==
qubit-number,gate-number,deutsch-jozsa-is-even-simplified-allein_opt:iso-to-perpl,deutsch-jozsa-is-even-simplified-allein_opt:perpl-to-fgg,deutsch-jozsa-is-even-simplified-allein_opt:iso-simulation,deutsch-jozsa-is-even-simplified-allein_opt:iso-to-fgg,deutsch-jozsa-is-even-simplified-allein_opt:iso-fgg-simulation,deutsch-jozsa-is-even-simplified-allein_opt:qiskit-simulation,deutsch-jozsa-is-even-simplified-allein_opt:qsim-simulation,deutsch-jozsa-is-even-simplified-allein_opt:qtorch-simulation,deutsch-jozsa-is-even-simplified-allein_opt:quimb-simulation,deutsch-jozsa-is-even-simplified-ein_opt:iso-to-perpl,deutsch-jozsa-is-even-simplified-ein_opt:perpl-to-fgg,deutsch-jozsa-is-even-simplified-ein_opt:iso-simulation,deutsch-jozsa-is-even-simplified-ein_opt:iso-to-fgg,deutsch-jozsa-is-even-simplified-ein_opt:iso-fgg-simulation,deutsch-jozsa-is-even-simplified-ein_opt:qiskit-simulation,deutsch-jozsa-is-even-simplified-ein_opt:qsim-simulation,deutsch-jozsa-is-even-simplified-ein_opt:qtorch-simulation,deutsch-jozsa-is-even-simplified-ein_opt:quimb-simulation,deutsch-jozsa-is-even-simplified-id_detect:iso-to-perpl,deutsch-jozsa-is-even-simplified-id_detect:perpl-to-fgg,deutsch-jozsa-is-even-simplified-id_detect:iso-simulation,deutsch-jozsa-is-even-simplified-id_detect:iso-to-fgg,deutsch-jozsa-is-even-simplified-id_detect:iso-fgg-simulation,deutsch-jozsa-is-even-simplified-id_detect:qiskit-simulation,deutsch-jozsa-is-even-simplified-id_detect:qsim-simulation,deutsch-jozsa-is-even-simplified-id_detect:qtorch-simulation,deutsch-jozsa-is-even-simplified-id_detect:quimb-simulation,deutsch-jozsa-is-even-simplified-no_opt:iso-to-perpl,deutsch-jozsa-is-even-simplified-no_opt:perpl-to-fgg,deutsch-jozsa-is-even-simplified-no_opt:iso-simulation,deutsch-jozsa-is-even-simplified-no_opt:iso-to-fgg,deutsch-jozsa-is-even-simplified-no_opt:iso-fgg-simulation,deutsch-jozsa-is-even-simplified-no_opt:qiskit-simulation,deutsch-jozsa-is-even-simplified-no_opt:qsim-simulation,deutsch-jozsa-is-even-simplified-no_opt:qtorch-simulation,deutsch-jozsa-is-even-simplified-no_opt:quimb-simulation,deutsch-jozsa-is-even-simplified-avg:qiskit-simulation,deutsch-jozsa-is-even-simplified-avg:qsim-simulation,deutsch-jozsa-is-even-simplified-avg:qtorch-simulation,deutsch-jozsa-is-even-simplified-avg:quimb-simulation,deutsch-jozsa-is-even-simplified-avg:iso-to-perpl,deutsch-jozsa-is-even-simplified-avg:perpl-to-fgg,deutsch-jozsa-is-even-simplified-avg:iso-to-fgg,deutsch-jozsa-is-even-simplified-avg:iso-perpl-fgg,deutsch-jozsa-is-even-simplified-no_opt:iso-perpl-fgg-total,deutsch-jozsa-is-even-simplified-no_opt:iso-fgg-total,deutsch-jozsa-is-even-simplified-ein_opt:iso-perpl-fgg-total,deutsch-jozsa-is-even-simplified-ein_opt:iso-fgg-total,deutsch-jozsa-is-even-simplified-id_detect:iso-perpl-fgg-total,deutsch-jozsa-is-even-simplified-id_detect:iso-fgg-total,deutsch-jozsa-is-even-simplified-allein_opt:iso-perpl-fgg-total,deutsch-jozsa-is-even-simplified-allein_opt:iso-fgg-total,deutsch-jozsa-is-even-simplified-avg:qtorch-simulation-full
2,6,0.0532643795013427,0.0270373821258544,2.0083794593811035,0.0706603527069091,1.966525077819824,,,,,0.0498919486999511,0.0287792682647705,1.9722702503204343,0.1062216758728027,1.9858205318450928,,,,,0.0540168285369873,0.029470682144165,1.965177297592163,0.0607283115386962,1.9842875003814695,,,,,0.0600404739379882,0.0293488502502441,1.964850902557373,0.0645866394042968,1.949021577835083,1.49092435836792,2.229003429412842,0.0106341838836669,3.327797174453736,1.49092435836792,2.229003429412842,0.0106341838836669,3.327797174453736,0.05430340766906733,0.0286590456962585,0.0755492448806762,0.1042082905769347,2.0542402267456055,2.01360821723938,2.050941467285156,2.0920422077178955,2.0486648082733154,2.0450158119201656,2.088681221008301,2.037185430526733,0.0425367355346676
3,8,0.0613677501678466,0.0371606349945068,1.9850211143493648,0.0625813007354736,1.9648962020874023,,,,,0.0507051944732666,0.0262513160705566,1.9722280502319336,0.086648941040039,1.980397701263428,,,,,0.0701844692230224,0.0493059158325195,1.9650158882141116,0.0827696323394775,1.9619457721710205,,,,,0.0596084594726562,0.0266647338867187,1.9586358070373533,0.0820810794830322,1.956937789916992,1.4698028564453125,2.23679780960083,0.0095992088317871,1.5507900714874268,1.4698028564453125,2.23679780960083,0.0095992088317871,1.5507900714874268,0.06046646833419795,0.0348456501960754,0.07852023839950556,0.11336588859558096,2.044909000396728,2.039018869400024,2.049184560775757,2.067046642303467,2.0845062732696533,2.044715404510498,2.0835494995117183,2.027477502822876,0.0767936706542968
4,10,0.0634257793426513,0.0365417003631591,1.9797708988189695,0.0808711051940918,1.983162879943848,,,,,0.0595262050628662,0.0363421440124511,2.0059282779693604,0.0849044322967529,1.993920087814331,,,,,0.0614316463470459,0.0367398262023925,1.9606554508209229,0.08302903175354,1.9813716411590576,,,,,0.0688657760620117,0.0377428531646728,1.97145414352417,0.0699899196624755,1.9594407081604004,1.4763495922088623,2.2246365547180176,0.0078003406524658,1.540189504623413,1.4763495922088623,2.2246365547180176,0.0078003406524658,1.540189504623413,0.06331235170364377,0.036841630935668876,0.07969862222671506,0.11654025316238394,2.0780627727508545,2.029430627822876,2.1017966270446777,2.078824520111084,2.0588269233703613,2.0644006729125977,2.07973837852478,2.06403398513794,0.1248054504394528
5,12,0.0494141578674316,0.035989761352539,1.9922537803649905,0.0833330154418945,1.990121841430664,,,,,0.0702126026153564,0.0363376140594482,1.98107385635376,0.0851397514343261,2.009648084640503,,,,,0.0498316287994384,0.0373110771179199,1.996479034423828,0.0949275493621826,1.992980480194092,,,,,0.0607597827911376,0.0376710891723632,1.984508752822876,0.0725347995758056,1.9661149978637693,1.4699454307556152,2.2159814834594727,0.0080080032348632,1.5258426666259766,1.4699454307556152,2.2159814834594727,0.0080080032348632,1.5258426666259766,0.057554543018340995,0.03682738542556757,0.0839837789535522,0.12081116437911978,2.082939624786377,2.0386497974395748,2.0876240730285645,2.094787836074829,2.083621740341186,2.0879080295562744,2.077657699584961,2.0734548568725586,0.2562561035156224
6,14,0.0603663921356201,0.048065185546875,1.9669225215911863,0.0822334289550781,1.997260808944702,,,,,0.0625965595245361,0.0463132858276367,2.0856332778930664,0.0833699703216552,2.008368730545044,,,,,0.0504555702209472,0.0467591285705566,1.9852042198181152,0.0845491886138916,1.97619891166687,,,,,0.0697772502899169,0.0480244159698486,1.9787888526916504,0.0929868221282959,1.971035718917847,1.4824862480163574,2.257222414016724,0.0104589462280273,1.5348751544952393,1.4824862480163574,2.257222414016724,0.0104589462280273,1.5348751544952393,0.06079894304275507,0.04729050397872923,0.0857848525047302,0.13307535648345942,2.096590518951416,2.0640225410461426,2.1945431232452393,2.091738700866699,2.082418918609619,2.0607481002807617,2.075354099273681,2.07949423789978,0.6693725585937472
7,16,0.0622839927673339,0.0490014553070068,1.998896598815918,0.0833501815795898,1.9841587543487549,,,,,0.0629825592041015,0.0478632450103759,1.9990968704223635,0.0749654769897461,1.9997098445892332,,,,,0.0507400035858154,0.0477702617645263,2.018051147460937,0.0948853492736816,1.9818804264068604,,,,,0.0700194835662841,0.0593791007995605,1.990583419799805,0.0821907520294189,1.9835426807403564,1.4680726528167725,2.2133796215057373,0.0108397006988525,1.5706963539123535,1.4680726528167725,2.2133796215057373,0.0108397006988525,1.5706963539123535,0.06150650978088372,0.051003515720367376,0.08384793996810909,0.13485145568847645,2.1199820041656494,2.0657334327697754,2.109942674636841,2.0746753215789795,2.116561412811279,2.076765775680542,2.110182046890259,2.0675089359283447,1.38748168945312
8,18,0.0500619411468505,0.058056354522705,2.005943775177002,0.0952303409576416,1.9912612438201904,,,,,0.0598106384277343,0.0581097602844238,2.010849475860596,0.0910353660583496,2.020070791244507,,,,,0.061324119567871,0.0578930377960205,2.0066373348236084,0.0964062213897705,1.9921326637268064,,,,,0.072319746017456,0.0589711666107177,1.9978220462799072,0.0936014652252197,2.0808684825897217,1.4986529350280762,2.226182699203491,0.0109415054321289,1.5558934211730957,1.4986529350280762,2.226182699203491,0.0109415054321289,1.5558934211730957,0.060879111289977944,0.05825757980346675,0.09406834840774536,0.1523259282112121,2.129112958908081,2.1744699478149414,2.1287698745727544,2.1111061573028564,2.1258544921875,2.0885388851165767,2.1140620708465576,2.086491584777832,2.8010253906249982
9,20,0.0591790676116943,0.0692634582519531,2.0020430088043213,0.0968925952911377,1.998033046722412,,,,,0.0514833927154541,0.0677878856658935,2.0261690616607666,0.1029689311981201,2.0251197814941406,,,,,0.0508623123168945,0.0679051876068115,2.0018272399902344,0.0920817852020263,1.9821867942810056,,,,,0.0609083175659179,0.0682730674743652,2.0314786434173584,0.0844147205352783,2.0227537155151367,1.4986097812652588,2.303438425064087,0.0129320621490478,1.608431339263916,1.4986097812652588,2.303438425064087,0.0129320621490478,1.608431339263916,0.05560827255249021,0.06830739974975583,0.09408950805664061,0.16239690780639643,2.1606600284576416,2.107168436050415,2.1454403400421143,2.1280887126922607,2.1205947399139404,2.074268579483032,2.1304855346679688,2.09492564201355,6.621215820312473
10,22,0.0688364505767822,0.0689358711242675,2.012631893157959,0.1023640632629394,1.9875833988189695,,,,,0.0606589317321777,0.0679047107696533,2.1002302169799805,0.0835473537445068,2.0807089805603027,,,,,0.0611217021942138,0.0693936347961425,2.0122549533843994,0.0913448333740234,2.006835699081421,,,,,0.0513045787811279,0.0681192874908447,2.068598985671997,0.0819687843322753,2.0783441066741943,1.509993076324463,2.2577929496765137,0.0094268321990966,1.5320780277252195,1.509993076324463,2.2577929496765137,0.0094268321990966,1.5320780277252195,0.060480415821075405,0.068588376045227,0.08980625867843621,0.15839463472366322,2.1880228519439697,2.1603128910064697,2.2287938594818115,2.1642563343048096,2.142770290374756,2.0981805324554443,2.150404214859009,2.0899474620819087,9.653076171874918
11,24,0.0594127178192138,0.0780770778656005,2.006007194519043,0.0823090076446533,2.001805067062378,,,,,0.0722377300262451,0.0780456066131591,2.2749269008636475,0.0923094749450683,2.190298080444336,,,,,0.0509727001190185,0.0788371562957763,2.0101752281188965,0.1017172336578369,2.001544952392578,,,,,0.0553815364837646,0.0779967308044433,2.1919262409210205,0.1029515266418457,2.127668619155884,1.4842636585235596,2.301950216293335,0.0121011734008789,1.5328640937805176,1.4842636585235596,2.301950216293335,0.0121011734008789,1.5328640937805176,0.0595011711120605,0.0782391428947448,0.09482181072235106,0.17306095361709586,2.3253045082092285,2.2306201457977295,2.4252102375030518,2.2826075553894043,2.1399850845336914,2.103262186050415,2.1434969902038574,2.0841140747070312,24.783203124999986
12,26,0.0503368377685546,0.0880906581878662,2.02278995513916,0.1107294559478759,2.030785083770752,,,,,0.0612673759460449,0.0881767272949218,2.95013689994812,0.1029679775238037,2.4657413959503174,,,,,0.0485622882843017,0.1001174449920654,2.026181936264038,0.1030249595642089,2.0629868507385254,,,,,0.0649912357330322,0.0915532112121582,2.647243022918701,0.1072297096252441,2.294175148010254,1.47168231010437,2.418750762939453,0.0130567550659179,1.5398967266082764,1.47168231010437,2.418750762939453,0.0130567550659179,1.5398967266082764,0.05628943443298335,0.0919845104217529,0.10598802566528313,0.19797253608703602,2.8037874698638916,2.401404857635498,3.099581003189087,2.568709373474121,2.1748616695404053,2.1660118103027344,2.161217451095581,2.141514539718628,53.480468749999716
13,28,0.0601067543029785,0.0979509353637695,2.045356512069702,0.1172761917114257,2.010714530944824,,,,,0.0597147941589355,0.0981159210205078,5.542287826538086,0.1046500205993652,3.2348647117614746,,,,,0.0686452388763427,0.110166311264038,2.0378968715667725,0.1161069869995117,2.0225863456726074,,,,,0.0722458362579345,0.0992500782012939,4.273565053939819,0.1034348011016845,2.865766763687134,1.474156141281128,2.612345695495605,0.0137422084808349,1.5712416172027588,1.474156141281128,2.612345695495605,0.0137422084808349,1.5712416172027588,0.06517815589904781,0.1013708114624023,0.11036700010299678,0.2117378115653991,4.445060968399048,2.9692015647888184,5.700118541717529,3.33951473236084,2.2167084217071533,2.138693332672119,2.20341420173645,2.12799072265625,112.5761718749995
14,30,0.0724570751190185,0.1081693172454834,2.0210540294647217,0.1220231056213378,2.0182769298553467,,,,,0.0712361335754394,0.1080653667449951,16.522106409072876,0.1036396026611328,6.187968730926514,,,,,0.0488693714141845,0.1193292140960693,2.074570178985596,0.1217269897460937,2.020150184631348,,,,,0.0610203742980957,0.1180789470672607,11.232897281646729,0.1062116622924804,5.05280876159668,1.4640238285064695,2.952394723892212,0.0152268409729003,1.5741868019104004,1.4640238285064695,2.952394723892212,0.0152268409729003,1.5741868019104004,0.06339573860168453,0.11341071128845212,0.11340034008026117,0.2268110513687133,11.411996603012085,5.15902042388916,16.70140790939331,6.2916083335876465,2.24276876449585,2.141877174377442,2.2016804218292236,2.1403000354766846,249.47656249999852
15,32,0.075540542602539,0.1280198097229004,2.0504043102264404,0.1340570449829101,2.0417604446411133,,,,,0.0607879161834716,0.1303071975708007,60.87971711158752,0.1017446517944336,17.395957708358765,,,,,0.0624260902404785,0.1285936832427978,2.066185474395752,0.127835988998413,2.057274580001831,,,,,0.0617568492889404,0.1281070709228515,41.75305891036987,0.1129612922668457,12.875385284423828,1.4825801849365234,4.029451608657837,0.0150208473205566,1.5528552532196045,1.4825801849365234,4.029451608657837,0.0150208473205566,1.5528552532196045,0.06512784957885737,0.1287569403648376,0.11914974451065061,0.2479066848754882,41.942922830581665,12.988346576690674,61.07081222534179,17.4977023601532,2.2572052478790283,2.185110569000244,2.25396466255188,2.1758174896240234,492.2031249999987
16,34,0.0700488090515136,0.1382648944854736,2.0705387592315674,0.1146252155303955,2.041282892227173,,,,,0.0591073036193847,0.1491014957427978,,0.1219379901885986,63.447683572769165,,,,,0.0513994693756103,0.1383490562438964,2.0738582611083984,0.1259543895721435,2.0318591594696045,,,,,0.0764706134796142,0.1381514072418213,,0.1399252414703369,46.7020468711853,1.5136950016021729,4.984330892562866,0.0149538516998291,1.5507667064666748,1.5136950016021729,4.984330892562866,0.0149538516998291,1.5507667064666748,0.0642565488815307,0.14096671342849726,0.12561070919036862,0.26657742261886586,,46.84197211265564,,63.569621562957764,2.2636067867279053,2.157813549041748,2.2788524627685547,2.1559081077575684,980.0156249999999
17,36,0.0913307666778564,0.1582276821136474,2.067967176437378,0.133573293685913,2.045552968978882,,,,,0.0638527870178222,0.1606893539428711,,0.1238298416137695,,,,,,0.0623292922973632,0.1592147350311279,2.096142292022705,0.122279405593872,2.074443817138672,,,,,0.0714354515075683,0.1581597328186035,,0.1232504844665527,186.90088033676147,1.4885406494140625,7.675917625427246,0.0138478279113769,1.558500051498413,1.4885406494140625,7.675917625427246,0.0138478279113769,1.558500051498413,0.07223707437515253,0.15907287597656247,0.1257332563400268,0.28480613231658924,,187.02413082122803,,,2.3176863193511963,2.196723222732544,2.317525625228882,2.179126262664795,1815.062499999993
18,38,0.0906095504760742,0.1785502433776855,2.0615241527557373,0.1230802536010742,2.128026962280273,,,,,0.0609385967254638,0.1799650192260742,,0.1251120567321777,,,,,,0.0593342781066894,0.1906967163085937,2.135786533355713,0.1626179218292236,2.110694646835327,,,,,0.0634760856628418,0.1791062355041504,,0.1433978080749511,,1.5205514430999756,16.19106101989746,0.0141718387603759,1.571173906326294,1.5205514430999756,16.19106101989746,0.0141718387603759,1.571173906326294,0.0685896277427673,0.18207955360412592,0.13855201005935663,0.32063156366348255,,,,,2.385817527770996,2.273312568664551,2.330683946609497,2.251107215881347,3715.06249999998
19,40,0.0713918209075927,0.1986513137817382,2.084303855895996,0.143355131149292,2.088833808898926,,,,,0.0712463855743408,0.1990413665771484,,0.1446664333343505,,,,,,0.0625498294830322,0.211186408996582,2.2005364894866943,0.1369304656982422,2.098879098892212,,,,,0.0508863925933837,0.1987068653106689,,0.1389431953430175,,1.5257387161254885,23.735004901885983,0.0151941776275634,1.5795540809631348,1.5257387161254885,23.735004901885983,0.0151941776275634,1.5795540809631348,0.06401860713958735,0.20189648866653437,0.14097380638122553,0.3428702950477599,,,,,2.4742727279663086,2.235809564590454,2.354346990585327,2.2321889400482178,7966.12499999996
20,42,0.0728440284729003,0.2187352180480957,2.1070470809936523,0.1445250511169433,2.0755317211151123,,,,,0.0652525424957275,0.2188997268676757,,0.1540710926055908,,,,,,0.0522043704986572,0.2313189506530761,2.298642873764038,0.1666901111602783,2.168344020843506,,,,,0.0715456008911132,0.2187597751617431,,0.1517837047576904,,1.5380017757415771,56.64644837379456,0.0152182579040527,1.590259075164795,1.5380017757415771,56.64644837379456,0.0152182579040527,1.590259075164795,0.06546163558959955,0.22192841768264765,0.1542674899101257,0.3761959075927733,,,,,2.5821661949157715,2.335034132003784,2.3986263275146484,2.2200567722320557,15957.499999999964
21,44,0.0511436462402343,0.2388794422149658,2.080372095108032,0.1745522022247314,2.0776758193969727,,,,,0.0629124641418457,0.2398614883422851,,0.155186653137207,,,,,,0.0621447563171386,0.2514810562133789,2.5374503135681152,0.1442172527313232,2.220444679260254,,,,,0.0612995624542236,0.2513995170593261,,0.1632273197174072,,1.6164312362670898,99.47452926635742,0.0162734985351562,1.6001191139221191,1.6164312362670898,99.47452926635742,0.0162734985351562,1.6001191139221191,0.05937510728836055,0.24540537595748896,0.15929585695266718,0.40470123291015614,,,,,2.851076126098633,2.364661931991577,2.370395183563232,2.252228021621704,34127.9999999999


==> benchmark/2026-10-11/grover.csv <==
qubit-number,gate-number,grover-allein_opt:iso-to-perpl,grover-allein_opt:perpl-to-fgg,grover-allein_opt:iso-simulation,grover-allein_opt:iso-to-fgg,grover-allein_opt:iso-fgg-simulation,grover-allein_opt:qiskit-simulation,grover-allein_opt:qsim-simulation,grover-allein_opt:qtorch-simulation,grover-allein_opt:quimb-simulation,grover-ein_opt:iso-to-perpl,grover-ein_opt:perpl-to-fgg,grover-ein_opt:iso-simulation,grover-ein_opt:iso-to-fgg,grover-ein_opt:iso-fgg-simulation,grover-ein_opt:qiskit-simulation,grover-ein_opt:qsim-simulation,grover-ein_opt:qtorch-simulation,grover-ein_opt:quimb-simulation,grover-id_detect:iso-to-perpl,grover-id_detect:perpl-to-fgg,grover-id_detect:iso-simulation,grover-id_detect:iso-to-fgg,grover-id_detect:iso-fgg-simulation,grover-id_detect:qiskit-simulation,grover-id_detect:qsim-simulation,grover-id_detect:qtorch-simulation,grover-id_detect:quimb-simulation,grover-no_opt:iso-to-perpl,grover-no_opt:perpl-to-fgg,grover-no_opt:iso-simulation,grover-no_opt:iso-to-fgg,grover-no_opt:iso-fgg-simulation,grover-no_opt:qiskit-simulation,grover-no_opt:qsim-simulation,grover-no_opt:qtorch-simulation,grover-no_opt:quimb-simulation,grover-avg:qiskit-simulation,grover-avg:qsim-simulation,grover-avg:qtorch-simulation,grover-avg:quimb-simulation,grover-avg:iso-to-perpl,grover-avg:perpl-to-fgg,grover-avg:iso-to-fgg,grover-avg:iso-perpl-fgg,grover-no_opt:iso-perpl-fgg-total,grover-no_opt:iso-fgg-total,grover-ein_opt:iso-perpl-fgg-total,grover-ein_opt:iso-fgg-total,grover-id_detect:iso-perpl-fgg-total,grover-id_detect:iso-fgg-total,grover-allein_opt:iso-perpl-fgg-total,grover-allein_opt:iso-fgg-total,grover-avg:qtorch-simulation-full
1,11,0.0721080303192138,0.0304789543151855,1.962249755859375,0.0707523822784423,1.9758312702178955,,,,,0.0639233589172363,0.0302896499633789,1.989694118499756,0.0702977180480957,1.99353551864624,,,,,0.0743801593780517,0.0318570137023925,1.96480393409729,0.0626862049102783,1.9667625427246092,,,,,0.0600576400756835,0.0331044197082519,1.980997085571289,0.0712442398071289,1.9943501949310305,1.499826192855835,2.257187843322754,0.0119812488555908,1.4985013008117676,1.499826192855835,2.257187843322754,0.0119812488555908,1.4985013008117676,0.06761729717254632,0.0314325094223022,0.0687451362609863,0.10017764568328849,2.0741591453552246,2.065594434738159,2.083907127380371,2.063833236694336,2.0710411071777344,2.0294487476348873,2.0648367404937744,2.046583652496338,0.0239624977111816
2,16,0.0655829906463623,0.0395574569702148,1.992285966873169,0.0838489532470703,2.013415098190308,,,,,0.0501506328582763,0.0370235443115234,1.9697024822235107,0.0914149284362793,1.9753646850585935,,,,,0.0607569217681884,0.0393798351287841,1.9753859043121336,0.0719726085662841,1.9830265045166016,,,,,0.0509722232818603,0.0392208099365234,1.9821977615356443,0.0835475921630859,1.9748857021331787,1.4698660373687744,2.2442281246185303,0.0137090682983398,1.5590293407440186,1.4698660373687744,2.2442281246185303,0.0137090682983398,1.5590293407440186,0.056865692138671826,0.038795411586761426,0.0826960206031799,0.12149143218994132,2.072390794754028,2.0584332942962646,2.0568766593933105,2.066779613494873,2.075522661209106,2.0549991130828857,2.097426414489746,2.0972640514373784,0.0548362731933592
3,127,0.0636751651763916,,,0.1144306659698486,2.132434844970703,,,,,0.0596342086791992,,,0.1223959922790527,2.082756757736206,,,,,0.0719673633575439,,,0.1327807903289795,2.090909004211426,,,,,0.0595991611480712,,,0.1255476474761963,2.071640729904175,1.4858248233795166,2.265026807785034,0.0690453052520752,1.966646909713745,1.4858248233795166,2.265026807785034,0.0690453052520752,1.966646909713745,0.06371897459030147,,0.12378877401351927,,,2.197188377380371,,2.205152750015259,,2.2236897945404053,,2.2468655109405518,0.5523624420166016
4,754,0.0714883804321289,,,0.2821114063262939,2.3604111671447754,,,,,0.0499780178070068,,,0.3127636909484863,2.3218934535980225,,,,,0.0712532997131347,,,0.2828490734100342,2.317103147506714,,,,,0.0602955818176269,,,0.2633993625640869,2.2880516052246094,1.6364634037017822,2.3394291400909424,2.7055482864379883,4.199065208435059,1.6364634037017822,2.3394291400909424,2.7055482864379883,4.199065208435059,0.06325381994247432,,0.28528088331222534,,,2.5514509677886963,,2.634657144546509,,2.599952220916748,,2.6425225734710693,43.28877258300781
5,4349,0.0734312534332275,,,1.6147432327270508,3.3089404106140137,,,,,0.0654513835906982,,,1.6466212272644043,3.168825387954712,,,,,0.0818588733673095,,,1.6901419162750244,3.189885377883911,,,,,0.0698230266571044,,,1.5980887413024902,3.050943374633789,3.2407796382904053,2.6903998851776123,,15.095035076141356,3.2407796382904053,2.6903998851776123,,15.095035076141356,0.07264113426208489,,1.6373987793922424,,,4.649032115936279,,4.815446615219116,,4.8800272941589355,,4.9236836433410645,
6,29298,0.2040965557098388,,,31.246906042099,7.493241310119629,,,,,0.2164003849029541,,,30.17338871955872,6.975986003875732,,,,,0.1640782356262207,,,29.743388891220093,7.037962436676025,,,,,0.2249288558959961,,,29.99097466468811,6.352571487426758,34.812249422073364,5.374658584594727,,86.10316228866577,34.812249422073364,5.374658584594727,,86.10316228866577,0.20237600803375244,,30.28866457939148,,,36.34354615211487,,37.14937472343445,,36.78135132789612,,38.74014735221863,
7,177463,1.167691707611084,,,,,,,,,1.203508377075195,,,,,,,,,1.2363269329071045,,,,,,,,,1.1892340183258057,,,,,,22.40243363380432,,,,22.40243363380432,,,1.1991902589797974,,,,,,,,,,,,


==> benchmark/2026-10-11/had-last-dj-even.csv <==
qubit-number,gate-number,had-last-dj-even-allein_opt:iso-to-perpl,had-last-dj-even-allein_opt:perpl-to-fgg,had-last-dj-even-allein_opt:iso-simulation,had-last-dj-even-allein_opt:iso-to-fgg,had-last-dj-even-allein_opt:iso-fgg-simulation,had-last-dj-even-allein_opt:qiskit-simulation,had-last-dj-even-allein_opt:qsim-simulation,had-last-dj-even-allein_opt:qtorch-simulation,had-last-dj-even-allein_opt:quimb-simulation,had-last-dj-even-ein_opt:iso-to-perpl,had-last-dj-even-ein_opt:perpl-to-fgg,had-last-dj-even-ein_opt:iso-simulation,had-last-dj-even-ein_opt:iso-to-fgg,had-last-dj-even-ein_opt:iso-fgg-simulation,had-last-dj-even-ein_opt:qiskit-simulation,had-last-dj-even-ein_opt:qsim-simulation,had-last-dj-even-ein_opt:qtorch-simulation,had-last-dj-even-ein_opt:quimb-simulation,had-last-dj-even-id_detect:iso-to-perpl,had-last-dj-even-id_detect:perpl-to-fgg,had-last-dj-even-id_detect:iso-simulation,had-last-dj-even-id_detect:iso-to-fgg,had-last-dj-even-id_detect:iso-fgg-simulation,had-last-dj-even-id_detect:qiskit-simulation,had-last-dj-even-id_detect:qsim-simulation,had-last-dj-even-id_detect:qtorch-simulation,had-last-dj-even-id_detect:quimb-simulation,had-last-dj-even-no_opt:iso-to-perpl,had-last-dj-even-no_opt:perpl-to-fgg,had-last-dj-even-no_opt:iso-simulation,had-last-dj-even-no_opt:iso-to-fgg,had-last-dj-even-no_opt:iso-fgg-simulation,had-last-dj-even-no_opt:qiskit-simulation,had-last-dj-even-no_opt:qsim-simulation,had-last-dj-even-no_opt:qtorch-simulation,had-last-dj-even-no_opt:quimb-simulation,had-last-dj-even-avg:qiskit-simulation,had-last-dj-even-avg:qsim-simulation,had-last-dj-even-avg:qtorch-simulation,had-last-dj-even-avg:quimb-simulation,had-last-dj-even-avg:iso-to-perpl,had-last-dj-even-avg:perpl-to-fgg,had-last-dj-even-avg:iso-to-fgg,had-last-dj-even-avg:iso-perpl-fgg,had-last-dj-even-no_opt:iso-perpl-fgg-total,had-last-dj-even-no_opt:iso-fgg-total,had-last-dj-even-ein_opt:iso-perpl-fgg-total,had-last-dj-even-ein_opt:iso-fgg-total,had-last-dj-even-id_detect:iso-perpl-fgg-total,had-last-dj-even-id_detect:iso-fgg-total,had-last-dj-even-allein_opt:iso-perpl-fgg-total,had-last-dj-even-allein_opt:iso-fgg-total,had-last-dj-even-avg:qtorch-simulation-full
2,6,0.0497241020202636,0.02799654006958,1.9778292179107664,0.0708892345428466,1.9761083126068115,,,,,0.0576272010803222,0.0279240608215332,1.9772071838378904,0.0752460956573486,2.0027356147766118,,,,,0.0507771968841552,0.0285835266113281,2.0021071434021,0.0768146514892578,2.0861220359802246,,,,,0.0607838630676269,0.0280766487121582,1.9589910507202148,0.0645365715026855,1.966388702392578,1.5135776996612549,2.2644710540771484,0.0106401443481445,1.5710272789001465,1.5135776996612549,2.2644710540771484,0.0106401443481445,1.5710272789001465,0.05472809076309197,0.028145194053649875,0.07187163829803463,0.1000168323516845,2.0478515625,2.0309252738952632,2.0627584457397456,2.0779817104339604,2.0814678668975835,2.1629366874694824,2.05554986000061,2.046997547149658,0.042560577392578
4,8,0.0801990032196044,0.0378081798553466,2.0249598026275635,0.081315279006958,1.9711945056915283,,,,,0.0709245204925537,0.0373108386993408,1.9709477424621584,0.0751488208770752,1.975507497787476,,,,,0.0483207702636718,0.0363948345184326,1.9870038032531736,0.0743801593780517,2.0101864337921143,,,,,0.0601317882537841,0.0365762710571289,1.963329076766968,0.0849518775939941,1.9518189430236816,1.4964780807495115,2.2425928115844727,0.0081939697265625,1.6006815433502195,1.4964780807495115,2.2425928115844727,0.0081939697265625,1.6006815433502195,0.0648940205574035,0.03702253103256223,0.07894903421401975,0.11597156524658198,2.060037136077881,2.036770820617676,2.0791831016540527,2.0506563186645512,2.071719408035278,2.084566593170166,2.1429669857025146,2.0525097846984863,0.131103515625
6,10,0.0616240501403808,0.0481929779052734,1.989300012588501,0.0802502632141113,1.9766664505004885,,,,,0.059962511062622,0.0477309226989746,1.97981071472168,0.0749313831329345,1.9770011901855469,,,,,0.0486979484558105,0.0362720489501953,1.97752046585083,0.0831897258758544,2.002112865447998,,,,,0.0509035587310791,0.0366570949554443,1.9722132682800293,0.0806925296783447,1.9874725341796875,1.49407958984375,2.3755123615264893,0.0084369182586669,1.5600824356079102,1.49407958984375,2.3755123615264893,0.0084369182586669,1.5600824356079102,0.055297017097473096,0.0422132611274719,0.07976597547531122,0.12197923660278312,2.0597739219665527,2.0681650638580322,2.0875041484832764,2.0519325733184814,2.062490463256836,2.0853025913238525,2.0991170406341553,2.0569167137145996,0.5399627685546816
8,12,0.0712573528289794,0.058800458908081,2.0107038021087646,0.092789888381958,1.977113962173462,,,,,0.0684497356414794,0.0482027530670166,2.000065565109253,0.0988249778747558,2.000895500183105,,,,,0.0606732368469238,0.046293020248413,1.995944023132324,0.0940501689910888,1.995633840560913,,,,,0.0512223243713378,0.0468730926513671,1.989917755126953,0.084214448928833,1.9957802295684812,1.489518404006958,2.249752759933472,0.0113379955291748,1.552558422088623,1.489518404006958,2.249752759933472,0.0113379955291748,1.552558422088623,0.06290066242218009,0.05004233121871943,0.09246987104415891,0.14251220226287833,2.0880131721496578,2.079994678497314,2.116718053817749,2.099720478057861,2.1029102802276607,2.089684009552002,2.140761613845825,2.06990385055542,2.9025268554687487
10,14,0.0593864917755126,0.067082405090332,2.0099027156829834,0.1026275157928466,1.9919054508209229,,,,,0.0598430633544921,0.0680301189422607,1.988863468170166,0.0939414501190185,2.0055525302886963,,,,,0.0697333812713623,0.0662367343902587,2.056764602661133,0.1162624359130859,2.027893543243408,,,,,0.0626909732818603,0.0679166316986084,2.0109682083129883,0.1059584617614746,1.995443344116211,1.5037689208984375,2.277920961380005,0.0103864669799804,1.5241613388061523,1.5037689208984375,2.277920961380005,0.0103864669799804,1.5241613388061523,0.06291347742080683,0.06731647253036496,0.1046974658966064,0.17201393842697138,2.141575813293457,2.1014018058776855,2.116736650466919,2.099493980407715,2.192734718322754,2.144155979156494,2.136371612548828,2.0945329666137695,10.635742187499929
12,16,0.0732436180114746,0.0779762268066406,2.010993003845215,0.1050789356231689,2.0160958766937256,,,,,0.0703816413879394,0.079233169555664,2.025685310363769,0.0951554775238037,2.006642818450928,,,,,0.0712981224060058,0.0795528888702392,2.0273149013519287,0.0949211120605468,2.024068593978882,,,,,0.063565969467163,0.0781083106994628,2.0517966747283936,0.1021435260772705,2.0067038536071777,1.5100414752960205,2.411716222763061,0.0109589099884033,1.5326471328735352,1.5100414752960205,2.411716222763061,0.0109589099884033,1.5326471328735352,0.0696223378181457,0.07871764898300164,0.09932476282119748,0.1780424118041991,2.1934709548950195,2.1088473796844482,2.1753001213073726,2.101798295974732,2.178165912628174,2.1189897060394287,2.16221284866333,2.1211748123168945,44.887695312499915
14,18,0.0646345615386962,0.0979611873626709,2.0273895263671875,0.1149702072143554,2.019736289978028,,,,,0.0537009239196777,0.0989034175872802,2.06014084815979,0.1017353534698486,2.0133984088897705,,,,,0.0538947582244873,0.0985875129699707,2.0625810623168945,0.1128156185150146,2.0493626594543457,,,,,0.0619220733642578,0.0979955196380615,2.1977202892303467,0.103128433227539,2.0988335609436035,1.519261121749878,2.927457332611084,0.011951208114624,1.5630743503570557,1.519261121749878,2.927457332611084,0.011951208114624,1.5630743503570557,0.05853807926177976,0.09836190938949582,0.1081624031066894,0.20652431249618522,2.357637882232666,2.2019619941711426,2.212745189666748,2.115133762359619,2.2150633335113525,2.1621782779693604,2.1899852752685547,2.1347064971923833,195.8085937499996
16,20,0.0618689060211181,0.1181981563568115,2.10575795173645,0.110267162322998,2.0265326499938965,,,,,0.0615763664245605,0.118410587310791,2.087199687957764,0.1353073120117187,2.094754457473755,,,,,0.0625433921813964,0.1283283233642578,2.079697608947754,0.1051549911499023,2.1010305881500244,,,,,0.0589330196380615,0.1181085109710693,3.52091646194458,0.1138539314270019,2.598484992980957,1.4635660648345947,5.773107051849365,0.0107569694519042,1.5528650283813477,1.4635660648345947,5.773107051849365,0.0107569694519042,1.5528650283813477,0.061230421066284124,0.1207613945007324,0.11614584922790522,0.2369072437286376,3.697957992553711,2.712338924407959,2.2671866416931157,2.2300617694854736,2.270569324493408,2.2061855792999268,2.28582501411438,2.1367998123168945,704.9687499999936
18,22,0.0635747909545898,0.150001049041748,2.0670857429504395,0.1252644062042236,2.052231311798096,,,,,0.0611441135406494,0.149040937423706,2.1653270721435547,0.1363410949707031,2.133138656616211,,,,,0.0622673034667968,0.1482400894165039,2.173755168914795,0.1315953731536865,2.158982515335083,,,,,0.0701668262481689,0.1480662822723388,15.736457824707031,0.1323230266571045,7.11301326751709,1.485142707824707,13.384837627410889,0.0136175155639648,1.571861743927002,1.485142707824707,13.384837627410889,0.0136175155639648,1.571861743927002,0.06428825855255123,0.14883708953857416,0.13138097524642942,0.28021806478500355,15.954690933227539,7.245336294174194,2.37551212310791,2.269479751586914,2.3842625617980957,2.2905778884887695,2.2806615829467773,2.17749571800232,3569.7499999999886
20,24,0.0637423992156982,0.1893119812011718,2.0685060024261475,0.1432046890258789,2.051903009414673,,,,,0.0696814060211181,0.1798534393310547,2.551570415496826,0.142749547958374,2.3026914596557617,,,,,0.0504460334777832,0.1800785064697265,2.5187036991119385,0.1367132663726806,2.2920165061950684,,,,,0.0602951049804687,0.1784677505493164,118.61551666259766,0.1322774887084961,43.05795669555664,1.5392537117004397,45.28200578689575,0.0137782096862792,1.5838284492492676,1.5392537117004397,45.28200578689575,0.0137782096862792,1.5838284492492676,0.06104123592376705,0.18192791938781733,0.13873624801635742,0.32066416740417475,118.85427951812744,43.19023418426514,2.801105260848999,2.4454410076141357,2.7492282390594482,2.428729772567749,2.3215603828430176,2.1951076984405518,14447.499999999898
22,26,0.061683177947998,0.2188601493835449,2.0969786643981934,0.163487434387207,2.065081596374512,,,,,0.0635442733764648,0.2190773487091064,4.208975791931152,0.1524405479431152,3.0331950187683105,,,,,0.0619280338287353,0.2296071052551269,4.028610706329346,0.1529352664947509,2.731447458267212,,,,,0.0690312385559082,0.2184476852416992,,0.1451163291931152,,1.7583978176116943,176.7298777103424,0.0141315460205078,1.6188147068023682,1.7583978176116943,176.7298777103424,0.0141315460205078,1.6188147068023682,0.06404668092727658,0.22149807214736933,0.1534948945045471,0.3749929666519164,,,4.491597414016724,3.185635566711426,4.320145845413208,2.884382724761963,2.3775219917297363,2.228569030761719,59271.99999999995
24,28,0.0639193058013916,0.2688617706298828,2.1045327186584477,0.1651637554168701,2.073081970214844,,,,,0.0632987022399902,0.2689108848571777,10.806183338165283,0.1626884937286377,6.083105564117432,,,,,0.0716469287872314,0.2705860137939453,10.60916781425476,0.173790693283081,4.945891380310059,,,,,0.0622696876525878,0.2685847282409668,,0.1719436645507812,,2.624130249023437,,0.0161666870117187,1.7389953136444092,2.624130249023437,,0.0161666870117187,1.7389953136444092,0.06528365612030025,0.26923584938049316,0.16839665174484253,0.4376325011253357,,,11.138392925262451,6.245794057846069,10.951400756835938,5.11968207359314,2.437313795089722,2.2382457256317143,271231.9999999992
26,30,0.0706434249877929,0.3093674182891845,2.1210381984710693,0.1833958625793457,2.089967966079712,,,,,0.0626397132873535,0.3094971179962158,37.23084473609924,0.1781888008117675,17.84547209739685,,,,,0.0716693401336669,0.3216273784637451,37.91052293777466,0.1828482151031494,13.220674276351929,,,,,0.077667236328125,0.3188991546630859,,0.1829984188079834,,6.445408582687378,,0.0176982879638671,2.563389301300049,6.445408582687378,,0.0176982879638671,2.563389301300049,0.07065492868423458,0.31484776735305786,0.1818578243255615,0.4967055916786194,,,37.60298156738281,18.023660898208618,38.30381965637207,13.403522491455078,2.501049041748047,2.2733638286590576,1187711.9999999942
28,32,0.0613811016082763,0.3708078861236572,2.151616096496582,0.1955864429473877,2.1148171424865723,,,,,0.0594313144683837,0.3693888187408447,160.049378156662,0.2145979404449463,69.1496229171753,,,,,0.0711114406585693,0.3822264671325683,,0.1964967250823974,45.83130216598511,,,,,0.0727450847625732,0.369243860244751,,0.207442045211792,,21.761773109436035,,0.0192155838012695,5.043038368225098,21.761773109436035,,0.0192155838012695,5.043038368225098,0.06616723537445061,0.3729167580604553,0.20353078842163086,0.5764475464820862,,,160.47819828987122,69.36422085762024,,46.027798891067505,2.5838050842285156,2.31040358543396,5158143.999999992
30,34,0.0627291202545166,0.4300825595855713,2.170724630355835,0.2225604057312011,2.110888957977295,,,,,0.0610637664794921,0.4293406009674072,,0.2322533130645752,,,,,,0.0620644092559814,0.4399700164794922,,0.2334277629852295,183.80695629119876,,,,,0.063821792602539,0.4295098781585693,,0.2137033939361572,,158.08567428588867,,0.0182628631591796,19.272714376449585,158.08567428588867,,0.0182628631591796,19.272714376449585,0.06241977214813227,0.43222576379776,0.22548621892929074,0.6577119827270508,,,,,,184.040384054184,2.663536310195923,2.333449363708496,19609599.999999907
32,36,0.0709674358367919,0.5115616321563721,2.186073541641236,0.244131326675415,2.123964786529541,,,,,0.060464859008789,0.5095674991607666,,0.2357931137084961,,,,,,0.0612208843231201,0.5126321315765381,,0.2573311328887939,,,,,,0.071674108505249,0.5098819732666016,,0.2583563327789306,,,,0.0201532840728759,66.44319009780884,,,0.0201532840728759,66.44319009780884,0.0660818219184875,0.5109108090400696,0.24890297651290894,0.7598137855529785,,,,,,,2.7686026096344,2.368096113204956,86557695.99999967
34,38,0.0720281600952148,0.600762128829956,2.204476833343506,0.2643585205078125,2.1334235668182373,,,,,0.073326826095581,0.6015346050262451,,0.2617325782775879,,,,,,0.0624940395355224,0.6029183864593506,,0.2447023391723632,,,,,,0.0753443241119384,0.5898396968841553,,0.2954635620117187,,,,0.0211799144744873,,,,0.0211799144744873,,0.07079833745956415,0.5987637042999268,0.26656424999237055,0.8653279542922974,,,,,,,2.8772671222686768,2.39778208732605,363868159.99999994
36,40,0.0730109214782714,0.6802856922149658,2.205204486846924,0.284682035446167,2.1629514694213867,,,,,0.0510299205780029,0.6909730434417725,,0.2963495254516601,,,,,,0.0811471939086914,0.7020225524902344,,0.3033199310302734,,,,,,0.0603411197662353,0.690277099609375,,0.3023478984832763,,,,0.0221221446990966,,,,0.0221221446990966,,0.06638228893280025,0.6908895969390869,0.29667484760284424,0.9875644445419312,,,,,,,2.958501100540161,2.4476335048675537,1520222207.9999945
38,42,0.0622375011444091,0.7805078029632568,2.2397828102111816,0.3252542018890381,2.2435126304626465,,,,,0.0835111141204834,0.7920224666595459,,0.3251855373382568,,,,,,0.0763709545135498,0.7927932739257812,,0.323530912399292,,,,,,0.0700688362121582,0.780808687210083,,0.3121938705444336,,,,0.0236978530883789,,,,0.0236978530883789,,0.07304710149765012,0.7865330576896667,0.3215411305427551,1.1080741882324219,,,,,,,3.0825281143188477,2.5687668323516846,6514016255.999998


==> benchmark/2026-10-11/had-last-qubit.csv <==
qubit-number,gate-number,had-last-qubit-allein_opt:iso-to-perpl,had-last-qubit-allein_opt:perpl-to-fgg,had-last-qubit-allein_opt:iso-simulation,had-last-qubit-allein_opt:iso-to-fgg,had-last-qubit-allein_opt:iso-fgg-simulation,had-last-qubit-allein_opt:qiskit-simulation,had-last-qubit-allein_opt:qsim-simulation,had-last-qubit-allein_opt:qtorch-simulation,had-last-qubit-allein_opt:quimb-simulation,had-last-qubit-ein_opt:iso-to-perpl,had-last-qubit-ein_opt:perpl-to-fgg,had-last-qubit-ein_opt:iso-simulation,had-last-qubit-ein_opt:iso-to-fgg,had-last-qubit-ein_opt:iso-fgg-simulation,had-last-qubit-ein_opt:qiskit-simulation,had-last-qubit-ein_opt:qsim-simulation,had-last-qubit-ein_opt:qtorch-simulation,had-last-qubit-ein_opt:quimb-simulation,had-last-qubit-id_detect:iso-to-perpl,had-last-qubit-id_detect:perpl-to-fgg,had-last-qubit-id_detect:iso-simulation,had-last-qubit-id_detect:iso-to-fgg,had-last-qubit-id_detect:iso-fgg-simulation,had-last-qubit-id_detect:qiskit-simulation,had-last-qubit-id_detect:qsim-simulation,had-last-qubit-id_detect:qtorch-simulation,had-last-qubit-id_detect:quimb-simulation,had-last-qubit-no_opt:iso-to-perpl,had-last-qubit-no_opt:perpl-to-fgg,had-last-qubit-no_opt:iso-simulation,had-last-qubit-no_opt:iso-to-fgg,had-last-qubit-no_opt:iso-fgg-simulation,had-last-qubit-no_opt:qiskit-simulation,had-last-qubit-no_opt:qsim-simulation,had-last-qubit-no_opt:qtorch-simulation,had-last-qubit-no_opt:quimb-simulation,had-last-qubit-avg:qiskit-simulation,had-last-qubit-avg:qsim-simulation,had-last-qubit-avg:qtorch-simulation,had-last-qubit-avg:quimb-simulation,had-last-qubit-avg:iso-to-perpl,had-last-qubit-avg:perpl-to-fgg,had-last-qubit-avg:iso-to-fgg,had-last-qubit-avg:iso-perpl-fgg,had-last-qubit-no_opt:iso-perpl-fgg-total,had-last-qubit-no_opt:iso-fgg-total,had-last-qubit-ein_opt:iso-perpl-fgg-total,had-last-qubit-ein_opt:iso-fgg-total,had-last-qubit-id_detect:iso-perpl-fgg-total,had-last-qubit-id_detect:iso-fgg-total,had-last-qubit-allein_opt:iso-perpl-fgg-total,had-last-qubit-allein_opt:iso-fgg-total,had-last-qubit-avg:qtorch-simulation-full
1,1,0.0521960258483886,0.0186121463775634,1.9930903911590576,0.0704274177551269,1.963226556777954,,,,,0.0537216663360595,0.0184671878814697,1.9880235195159912,0.0602507591247558,1.9485833644866943,,,,,0.0534512996673584,0.018094778060913,2.031597852706909,0.0752713680267334,1.956040620803833,,,,,0.06211519241333,0.0200898647308349,2.259079694747925,0.0745794773101806,1.959864854812622,1.5978217124938965,2.4560768604278564,0.010751724243164,16.32830834388733,1.5978217124938965,2.4560768604278564,0.010751724243164,16.32830834388733,0.055371046066284124,0.01881599426269525,0.07013225555419918,0.08894824981689442,2.34128475189209,2.0344443321228027,2.0602123737335205,2.00883412361145,2.1031439304351807,2.0313119888305664,2.0638985633850098,2.033653974533081,0.021503448486328
2,1,0.0595643520355224,0.0284080505371093,1.9704604148864744,0.0715091228485107,1.9445645809173584,,,,,0.0591542720794677,0.0279843807220459,1.9544942378997805,0.0695157051086425,1.9456942081451416,,,,,0.0602557659149169,0.0163133144378662,1.9580721855163572,0.0802319049835205,1.9538109302520752,,,,,0.0500988960266113,0.0188994407653808,1.953380107879639,0.060408592224121,1.9468364715576167,1.504167079925537,2.2483880519866943,0.0088658332824707,4.848719596862793,1.504167079925537,2.2483880519866943,0.0088658332824707,4.848719596862793,0.057268321514129576,0.02290129661560055,0.07041633129119867,0.09331762790679923,2.022378444671631,2.007245063781738,2.041632890701294,2.015209913253784,2.03464126586914,2.0340428352355957,2.058432817459106,2.016073703765869,0.0354633331298828
3,1,0.0505766868591308,0.0289609432220459,1.970264434814453,0.0766012668609619,1.9722230434417725,,,,,0.069814920425415,0.0282323360443115,1.964321613311768,0.0738971233367919,1.959463357925415,,,,,0.0497479438781738,0.0262877941131591,1.9884271621704104,0.0667266845703125,1.961052417755127,,,,,0.0618307590484619,0.027367353439331,1.965090274810791,0.0606608390808105,1.9627115726470947,1.4903082847595217,2.218368530273437,0.0090546607971191,1.485133171081543,1.4903082847595217,2.218368530273437,0.0090546607971191,1.485133171081543,0.05799257755279537,0.027712106704711872,0.0694714784622192,0.09718358516693107,2.054288387298584,2.0233724117279053,2.0623688697814946,2.033360481262207,2.064462900161743,2.0277791023254395,2.0498020648956294,2.0488243103027344,0.0724372863769528
4,1,0.0605037212371826,0.0272576808929443,1.96618127822876,0.0738134384155273,1.971654176712036,,,,,0.0670247077941894,0.0278105735778808,1.9596235752105715,0.0715517997741699,1.9580891132354736,,,,,0.0506267547607421,0.0283071994781494,1.9609715938568115,0.0710749626159668,1.944465160369873,,,,,0.0668492317199707,0.0281410217285156,1.968810796737671,0.0589168071746826,1.9506721496582031,1.4830012321472168,2.26141357421875,0.0088398456573486,1.4619247913360596,1.4830012321472168,2.26141357421875,0.0088398456573486,1.4619247913360596,0.061251103878021206,0.027879118919372524,0.06883925199508666,0.09671837091445917,2.0638010501861572,2.0095889568328857,2.0544588565826416,2.0296409130096436,2.039905548095703,2.01554012298584,2.0539426803588867,2.045467615127563,0.1414375305175776
5,1,0.0739331245422363,0.0260634422302246,1.9680371284484863,0.0740399360656738,1.9628024101257324,,,,,0.0502395629882812,0.0268504619598388,1.9657549858093264,0.0695829391479492,1.9742469787597656,,,,,0.0586624145507812,0.0299310684204101,1.9551939964294436,0.070230484008789,1.95838475227356,,,,,0.0606541633605957,0.0293831825256347,1.965388298034668,0.0699574947357177,1.9616141319274905,1.5069808959960938,2.262402296066284,0.009324312210083,1.4722411632537842,1.5069808959960938,2.262402296066284,0.009324312210083,1.4722411632537842,0.0608723163604736,0.028057038784027048,0.07095271348953243,0.09900975227355947,2.0554256439208984,2.031571626663208,2.0428450107574463,2.043829917907715,2.0437874794006348,2.028615236282349,2.0680336952209473,2.0368423461914062,0.298377990722656
6,1,0.0622007846832275,0.0371520519256591,1.97123384475708,0.0748162269592285,1.9625039100646973,,,,,0.0506081581115722,0.0390300750732421,1.9594511985778809,0.0825967788696289,1.9679436683654783,,,,,0.0595197677612304,0.0381348133087158,1.970799684524536,0.0694503784179687,1.9627189636230469,,,,,0.0605792999267578,0.0269696712493896,1.9624571800231931,0.0718202590942382,1.9499964714050293,1.504666805267334,2.2522060871124268,0.0091996192932128,1.471713304519653,1.504666805267334,2.2522060871124268,0.0091996192932128,1.471713304519653,0.05822700262069698,0.03532165288925165,0.07467091083526609,0.10999256372451774,2.0500061511993404,2.0218167304992676,2.0490894317626953,2.0505404472351074,2.068454265594482,2.0321693420410156,2.070586681365967,2.037320137023926,0.5887756347656192
7,1,0.0507204532623291,0.0359177589416503,1.9794378280639648,0.0717802047729492,1.9658844470977783,,,,,0.0593893527984619,0.037271499633789,1.9729249477386477,0.0722169876098632,1.969045162200928,,,,,0.0609209537506103,0.0376043319702148,1.9761512279510496,0.071725845336914,1.9516518115997317,,,,,0.0412781238555908,0.0397975444793701,1.9676361083984373,0.0802969932556152,1.9700498580932615,1.524322748184204,2.2285101413726807,0.0075488090515136,1.4676005840301514,1.524322748184204,2.2285101413726807,0.0075488090515136,1.4676005840301514,0.053077220916748026,0.03764778375625605,0.0740050077438354,0.11165279150009144,2.048711776733398,2.0503468513488765,2.0695858001708984,2.041262149810791,2.0746765136718746,2.0233776569366455,2.0660760402679443,2.0376646518707275,0.9662475585937408
8,1,0.0605852603912353,0.0360894203186035,1.9776928424835205,0.0728442668914794,1.987483263015747,,,,,0.0600919723510742,0.0376510620117187,1.9736607074737549,0.0824189186096191,1.969212532043457,,,,,0.0633785724639892,0.0392863750457763,1.9622933864593504,0.0806472301483154,1.965315341949463,,,,,0.0607450008392334,0.0381994247436523,1.9679462909698489,0.0818853378295898,1.973229169845581,1.469634771347046,2.248940706253052,0.0111358165740966,1.4767634868621826,1.469634771347046,2.248940706253052,0.0111358165740966,1.4767634868621826,0.06120020151138303,0.0378065705299377,0.07944893836975092,0.11725550889968862,2.0668907165527344,2.055114507675171,2.071403741836548,2.051631450653076,2.0649583339691158,2.0459625720977783,2.0743675231933594,2.0603275299072266,2.8507690429687296
9,1,0.0609705448150634,0.0471830368041992,1.9860680103302,0.0849051475524902,1.977677345275879,,,,,0.0591299533843994,0.0382380485534668,1.987311601638794,0.0739874839782714,1.9784457683563232,,,,,0.0602564811706543,0.0490691661834716,1.9751663208007808,0.1031780242919921,1.9743669033050537,,,,,0.058722972869873,0.037895917892456,1.9740655422210691,0.0824127197265625,1.9673373699188232,1.4927716255187988,2.3151659965515137,0.0101335048675537,1.471975803375244,1.4927716255187988,2.3151659965515137,0.0101335048675537,1.471975803375244,0.059769988059997524,0.043096542358398396,0.08612084388732905,0.12921738624572743,2.070684432983398,2.0497500896453857,2.08467960357666,2.0524332523345947,2.084491968154907,2.077544927597046,2.0942215919494624,2.062582492828369,5.188354492187495
10,1,0.0514783859252929,0.047914981842041,1.978146314620972,0.0934789180755615,1.9871182441711424,,,,,0.0506894588470459,0.0495500564575195,1.967557907104492,0.0743803977966308,1.9902987480163572,,,,,0.0543317794799804,0.0483283996582031,1.9747273921966555,0.0837976932525634,1.9669091701507568,,,,,0.0504717826843261,0.0478134155273437,1.9701998233795168,0.0748333930969238,1.9640014171600344,1.5055084228515625,2.2557265758514404,0.0102529525756835,1.4577369689941406,1.5055084228515625,2.2557265758514404,0.0102529525756835,1.4577369689941406,0.05174285173416132,0.04840171337127682,0.08162260055541987,0.1300243139266967,2.0684850215911865,2.038834810256958,2.0677974224090576,2.064679145812988,2.077387571334839,2.0507068634033203,2.0775396823883057,2.0805971622467037,10.499023437499904
11,1,0.0590050220489501,0.0580649375915527,2.015505075454712,0.0748274326324462,2.0750856399536133,,,,,0.0592062473297119,0.048022985458374,1.9810194969177248,0.0855395793914794,1.9770865440368648,,,,,0.0610823631286621,0.0480399131774902,1.9922401905059812,0.083350658416748,1.976822853088379,,,,,0.0502400398254394,0.0478367805480957,2.004633903503418,0.0905404090881347,1.970431327819824,1.495241641998291,2.3454949855804443,0.0101616382598876,1.4715862274169922,1.495241641998291,2.3454949855804443,0.0101616382598876,1.4715862274169922,0.057383418083190876,0.05049115419387815,0.08356451988220208,0.13405567407608024,2.102710723876953,2.0609717369079585,2.0882487297058105,2.0626261234283443,2.1013624668121333,2.060173511505127,2.132575035095215,2.1499130725860596,20.811035156249805
12,1,0.0606400966644287,0.0559320449829101,1.99642276763916,0.0923140048980712,1.986107587814331,,,,,0.0622210502624511,0.058016300201416,1.989047288894653,0.0936052799224853,2.0105013847351074,,,,,0.0546519756317138,0.0570189952850341,1.995595932006836,0.092935562133789,1.997208595275879,,,,,0.0586943626403808,0.0595355033874511,1.977661371231079,0.1178467273712158,1.9792537689208984,1.5027663707733154,2.4954135417938232,0.0105998516082763,1.483238697052002,1.5027663707733154,2.4954135417938232,0.0105998516082763,1.483238697052002,0.0590518712997436,0.057625710964202825,0.09917539358139033,0.15680110454559315,2.095891237258911,2.0971004962921143,2.10928463935852,2.1041066646575928,2.107266902923584,2.090144157409668,2.1129949092864986,2.0784215927124023,43.41699218749972
13,1,0.0659499168395996,0.0659823417663574,2.011059522628784,0.1050918102264404,2.0035619735717773,,,,,0.0488467216491699,0.0676798820495605,1.9927091598510744,0.0951824188232421,2.05344820022583,,,,,0.0588221549987793,0.0698072910308837,2.011045455932617,0.101755142211914,2.02382493019104,,,,,0.051034927368164,0.0679125785827636,1.9997472763061523,0.1037373542785644,1.9950275421142576,1.4879753589630127,2.70278263092041,0.0121395587921142,1.4741439819335938,1.4879753589630127,2.70278263092041,0.0121395587921142,1.4741439819335938,0.0561634302139282,0.0678455233573913,0.10144168138504023,0.16928720474243153,2.11869478225708,2.098764896392822,2.1092357635498047,2.1486306190490723,2.1396749019622803,2.125580072402954,2.142991781234741,2.1086537837982178,99.44726562499953
14,1,0.0606317520141601,0.0679738521575927,2.000901222229004,0.111854076385498,1.9825851917266848,,,,,0.0613980293273925,0.0676860809326171,1.9954586029052732,0.1022250652313232,1.983206033706665,,,,,0.0501306056976318,0.0696463584899902,1.9955451488494875,0.1023056507110595,1.9779422283172607,,,,,0.0593230724334716,0.0705969333648681,1.9883525371551516,0.1017141342163086,2.000526189804077,1.4731614589691162,2.9542934894561768,0.0118682384490966,1.468977928161621,1.4731614589691162,2.9542934894561768,0.0118682384490966,1.468977928161621,0.057870864868164,0.06897580623626702,0.10452473163604732,0.17350053787231434,2.118272542953491,2.1022403240203857,2.1245427131652828,2.0854310989379883,2.1153221130371094,2.0802478790283203,2.129506826400757,2.0944392681121826,194.4492187499987
15,1,0.0511410236358642,0.076890230178833,1.994952917098999,0.102182388305664,2.0075623989105225,,,,,0.0569949150085449,0.0778234004974365,1.9951982498168943,0.1039409637451171,2.004671096801758,,,,,0.0524694919586181,0.0777995586395263,2.019517421722412,0.1028323173522949,1.98809552192688,,,,,0.048393964767456,0.0887222290039062,2.0101919174194336,0.1233303546905517,2.005255699157715,1.4870750904083252,3.605469703674317,0.0114555358886718,1.47709321975708,1.4870750904083252,3.605469703674317,0.0114555358886718,1.47709321975708,0.0522498488426208,0.0803088545799255,0.10807150602340691,0.1883803606033324,2.147308111190796,2.1285860538482666,2.1300165653228755,2.108612060546875,2.1497864723205566,2.090927839279175,2.1229841709136963,2.1097447872161865,375.37499999999756
16,1,0.0689146518707275,0.0975937843322753,2.023869276046753,0.1031208038330078,2.0101680755615234,,,,,0.0594160556793212,0.0878293514251709,2.004664897918701,0.115833044052124,2.0061612129211426,,,,,0.0626699924468994,0.0881257057189941,2.0214641094207764,0.1251041889190673,2.0027339458465576,,,,,0.0583224296569824,0.0997509956359863,2.0527055263519287,0.0965919494628906,1.9938058853149412,1.474285125732422,5.939521551132202,0.0121674537658691,1.483554124832153,1.474285125732422,5.939521551132202,0.0121674537658691,1.483554124832153,0.06233078241348262,0.09332495927810663,0.11016249656677243,0.20348745584487907,2.2107789516448975,2.0903978347778316,2.1519103050231934,2.1219942569732666,2.17225980758667,2.127838134765625,2.190377712249756,2.1132888793945312,797.4062499999974
17,1,0.0513801574707031,0.097095251083374,2.012558460235596,0.1117999553680419,2.0012881755828857,,,,,0.0690088272094726,0.098041296005249,2.011254072189331,0.1248855590820312,2.003120183944702,,,,,0.0741336345672607,0.098353624343872,2.0518925189971924,0.1142635345458984,2.0152595043182373,,,,,0.0524830818176269,0.1004106998443603,2.020536184310913,0.1134235858917236,2.0121941566467285,1.5104546546936035,7.657734394073486,0.0115070343017578,1.4736013412475586,1.5104546546936035,7.657734394073486,0.0115070343017578,1.4736013412475586,0.06175142526626583,0.09847521781921383,0.11609315872192377,0.21456837654113758,2.1734299659729004,2.125617742538452,2.1783041954040527,2.1280057430267334,2.224379777908325,2.1295230388641357,2.1610338687896733,2.1130881309509277,1508.2499999999984
18,1,0.0611224174499511,0.1085443496704101,2.029530763626098,0.1131772994995117,2.0061731338500977,,,,,0.0607268810272216,0.1092839241027832,1.999954462051392,0.1141078472137451,2.002079725265503,,,,,0.0606691837310791,0.1188759803771972,2.081735134124756,0.1216058731079101,2.010249137878418,,,,,0.0640673637390136,0.1193866729736328,2.060122013092041,0.1228632926940918,2.006855010986328,1.490922212600708,13.11633324623108,0.0134353637695312,1.4793133735656738,1.490922212600708,13.11633324623108,0.0134353637695312,1.4793133735656738,0.06164646148681635,0.11402273178100583,0.11793857812881467,0.2319613099098205,2.2435760498046875,2.12971830368042,2.169965267181397,2.116187572479248,2.2612802982330322,2.131855010986328,2.1991975307464595,2.1193504333496094,3521.999999999987
19,1,0.0408291816711425,0.1293590068817138,2.026141405105591,0.1243634223937988,2.000044345855713,,,,,0.0649716854095459,0.1282801628112793,2.0294506549835205,0.1238431930541992,2.005141496658325,,,,,0.060798168182373,0.1299629211425781,2.083585500717163,0.1170165538787841,2.023336172103882,,,,,0.0609464645385742,0.1307389736175537,2.075221300125122,0.1135091781616211,2.0288217067718506,1.5203454494476318,27.812168836593628,0.0121214389801025,1.4836995601654053,1.5203454494476318,27.812168836593628,0.0121214389801025,1.4836995601654053,0.056886374950408894,0.12958526611328122,0.1196830868721008,0.24926835298538202,2.26690673828125,2.1423308849334717,2.2227025032043457,2.1289846897125244,2.2743465900421143,2.140352725982666,2.1963295936584473,2.1244077682495117,6355.124999999979
20,1,0.0657699108123779,0.1392767429351806,2.011790990829468,0.1225664615631103,2.025878667831421,,,,,0.0528004169464111,0.1389224529266357,2.019817352294922,0.1355583667755127,2.006047010421753,,,,,0.0630598068237304,0.150470495223999,2.1387321949005127,0.1429417133331298,2.0445830821990967,,,,,0.0599091053009033,0.1490278244018554,2.1215524673461914,0.1543881893157959,2.047005176544189,1.6344406604766846,46.69588088989258,0.0124616622924804,1.4934396743774414,1.6344406604766846,46.69588088989258,0.0124616622924804,1.4934396743774414,0.06038480997085568,0.14442437887191767,0.13886368274688718,0.2832880616188048,2.33048939704895,2.201393365859985,2.2115402221679688,2.1416053771972656,2.352262496948242,2.1875247955322266,2.216837644577027,2.1484451293945312,13066.999999999927
21,1,0.0858335494995117,0.1582956314086914,2.0299839973449707,0.1343522071838379,2.024405002593994,,,,,0.058788776397705,0.1582276821136474,2.018815040588379,0.1539812088012695,2.0031278133392334,,,,,0.0703439712524414,0.1603736877441406,2.2269070148468018,0.1363368034362793,2.0682532787323,,,,,0.0592396259307861,0.1580121517181396,2.2443859577178955,0.1315886974334716,2.106226682662964,1.6080243587493896,88.4140830039978,0.0130848884582519,1.4898052215576172,1.6080243587493896,88.4140830039978,0.0130848884582519,1.4898052215576172,0.06855148077011106,0.15872728824615473,0.13906472921371457,0.2977920174598693,2.4616377353668213,2.2378153800964355,2.2358314990997314,2.157109022140503,2.457624673843384,2.204590082168579,2.274113178253174,2.158757209777832,27440.999999999887
22,1,0.0563793182373046,0.1690099239349365,2.06762433052063,0.1348621845245361,2.117474317550659,,,,,0.0621125698089599,0.1692759990692138,2.048081159591675,0.1363656520843505,2.0168569087982178,,,,,0.0613961219787597,0.169445514678955,2.4875648021698,0.1407983303070068,2.1489241123199463,,,,,0.0593688488006591,0.1678950786590576,2.4596989154815674,0.1431281566619873,2.135591745376587,1.753382682800293,194.5301351547241,0.0134954452514648,1.5236642360687256,1.753382682800293,194.5301351547241,0.0134954452514648,1.5236642360687256,0.05981421470642082,0.16890662908554072,0.1387885808944702,0.3076952099800109,2.686962842941284,2.278719902038574,2.2794697284698486,2.1532225608825684,2.7184064388275146,2.289722442626953,2.293013572692871,2.2523365020751953,56603.99999999982
23,1,0.0594565868377685,0.1883876323699951,2.053107023239136,0.1553044319152832,2.012428045272827,,,,,0.0619988441467285,0.1888980865478515,2.0423364639282227,0.1649959087371826,2.0236406326293945,,,,,0.0613114833831787,0.1883187294006347,2.9019808769226074,0.1421694755554199,2.2074294090271,,,,,0.0597455501556396,0.1878540515899658,2.9246044158935547,0.1441912651062011,2.1906511783599854,2.027796506881714,,0.0154085159301757,1.5720365047454834,2.027796506881714,,0.0154085159301757,1.5720365047454834,0.06062811613082882,0.18836462497711176,0.1516652703285217,0.34002989530563343,3.17220401763916,2.3348424434661865,2.2932333946228027,2.188636541366577,3.151611089706421,2.34959888458252,2.3009512424469,2.1677324771881104,129255.99999999932
24,1,0.0770709514617919,0.2105641365051269,2.0715012550354004,0.1576120853424072,2.0264387130737305,,,,,0.060704231262207,0.1979515552520752,2.04113507270813,0.1735846996307373,2.0155065059661865,,,,,0.0611751079559326,0.198275089263916,3.886540174484253,0.1425263881683349,2.368821620941162,,,,,0.0632343292236328,0.2107632160186767,3.812976837158203,0.1531178951263427,2.336975336074829,2.666378259658813,,0.0155122280120849,1.6044321060180664,2.666378259658813,,0.0155122280120849,1.6044321060180664,0.06554615497589107,0.20438849925994867,0.15671026706695554,0.3610987663269042,4.086974382400513,2.490093231201172,2.299790859222412,2.189091205596924,4.145990371704102,2.511348009109497,2.3591363430023193,2.1840507984161377,260251.99999999898
25,1,0.0605618953704834,0.2299463748931884,2.067468881607056,0.1528968811035156,2.0568673610687256,,,,,0.0731627941131591,0.2289791107177734,2.050462245941162,0.1744816303253173,2.0314531326293945,,,,,0.0721197128295898,0.2170147895812988,5.819381237030029,0.1562061309814453,2.646451234817505,,,,,0.0614459514617919,0.2304279804229736,5.709293603897095,0.162147045135498,2.6158275604248047,5.450527191162109,,0.0163874626159667,1.8448805809021,5.450527191162109,,0.0163874626159667,1.8448805809021,0.06682258844375605,0.22659206390380857,0.16143292188644404,0.3880249857902526,6.00116753578186,2.7779746055603027,2.3526041507720947,2.205934762954712,6.108515739440918,2.80265736579895,2.357977151870728,2.209764242172241,549871.9999999967
26,1,0.0743260383605957,0.2504594326019287,2.0668785572052,0.1866791248321533,2.0635576248168945,,,,,0.0606348514556884,0.2507410049438476,2.0672757625579834,0.186948537826538,2.05407190322876,,,,,0.0630519390106201,0.248218297958374,9.174309730529783,0.1668293476104736,3.1709680557250977,,,,,0.058962345123291,0.2481703758239746,9.677735805511476,0.1554503440856933,3.1820614337921143,6.82697057723999,,0.017543077468872,3.236210823059082,6.82697057723999,,0.017543077468872,3.236210823059082,0.0642437934875488,0.24939727783203125,0.17397683858871454,0.4233741164207458,9.984868526458742,3.3375117778778076,2.3786516189575195,2.2410204410552983,9.485579967498778,3.3377974033355713,2.3916640281677246,2.250236749649048,1177295.9999999953
27,1,0.0516269207000732,0.2705223560333252,2.073517084121704,0.1812658309936523,2.1096651554107666,,,,,0.0609240531921386,0.2685909271240234,2.0706381797790527,0.1655342578887939,2.023273229598999,,,,,0.0708632469177246,0.2707927227020263,16.917876720428467,0.1868233680725097,4.368366479873657,,,,,0.0704946517944336,0.2784912586212158,17.11647868156433,0.1734824180603027,4.197816848754883,11.508610963821411,,0.0147769451141357,4.362807273864746,11.508610963821411,,0.0147769451141357,4.362807273864746,0.0634772181510925,0.2720993161201477,0.17677646875381464,0.44887578487396235,17.46546459197998,4.3712992668151855,2.400153160095215,2.188807487487793,17.259532690048218,4.555189847946167,2.3956663608551025,2.290930986404419,1983327.9999999944
28,1,0.0609645843505859,0.3006660938262939,2.094041585922241,0.1924455165863037,2.046269416809082,,,,,0.0595529079437255,0.2881567478179931,2.064762592315674,0.1751677989959716,2.0438649654388428,,,,,0.0692524909973144,0.3019132614135742,34.85185742378235,0.1646277904510498,6.4755332469940186,,,,,0.0600116252899169,0.2975764274597168,34.806902170181274,0.1818664073944091,6.310424566268921,27.770511865615845,,0.0163018703460693,5.8732969760894775,27.770511865615845,,0.0163018703460693,5.8732969760894775,0.06244540214538568,0.29707813262939453,0.17852687835693354,0.47560501098632807,35.16449022293091,6.49229097366333,2.4124722480773926,2.2190327644348145,35.22302317619324,6.640161037445068,2.455672264099121,2.2387149333953857,4375999.999999991
29,1,0.0603842735290527,0.3303401470184326,2.1139466762542725,0.2045540809631347,2.0567572116851807,,,,,0.0704700946807861,0.3182182312011719,2.092128276824951,0.1831169128417968,2.0579891204833984,,,,,0.0609705448150634,0.3305835723876953,64.45699262619019,0.2010433673858642,10.790557622909546,,,,,0.05928635597229,0.318272590637207,64.82715487480164,0.1967880725860595,10.418985366821287,49.130765199661255,,0.0163769721984863,11.49630570411682,49.130765199661255,,0.0163769721984863,11.49630570411682,0.06277781724929805,0.3243536353111267,0.19637560844421378,0.5207292437553405,65.20471382141113,10.615773439407347,2.480816602706909,2.2411060333251953,64.84854674339294,10.99160099029541,2.504671096801758,2.2613112926483154,8792319.999999985
30,1,0.0633773803710937,0.350151777267456,2.0966796875,0.1821985244750976,2.0715856552124023,,,,,0.0614397525787353,0.3482019901275635,2.085040330886841,0.1931982040405273,2.051847457885742,,,,,0.0600547790527343,0.3507165908813476,,0.1940724849700927,19.94826602935791,,,,,0.0619666576385498,0.360215425491333,,0.2048597335815429,18.4515438079834,205.93640613555908,,0.0173513889312744,13.824976205825806,205.93640613555908,,0.0173513889312744,13.824976205825806,0.06170964241027827,0.35232144594192505,0.19358223676681513,0.5459036827087402,,18.65640354156494,2.4946820735931396,2.2450456619262695,,20.142338514328003,2.51020884513855,2.2537841796875,18630911.999999985
31,1,0.0705475807189941,0.3790113925933838,2.1037189960479736,0.222710371017456,2.071297168731689,,,,,0.0723617076873779,0.3784914016723633,2.149817943572998,0.2120814323425293,2.066189765930176,,,,,0.0758888721466064,0.3891658782958984,,0.2330517768859863,37.38069844245911,,,,,0.0689227581024169,0.3912556171417236,,0.2036609649658203,34.86520028114319,,,0.0192110538482666,54.83820176124573,,,0.0192110538482666,54.83820176124573,0.07193022966384882,0.3844810724258423,0.21787613630294797,0.6023572087287903,,35.06886124610901,2.6006710529327393,2.278271198272705,,37.6137502193451,2.5532779693603516,2.294007539749145,41255424.0
32,1,0.0637383460998535,0.4212231636047363,2.130221128463745,0.2137763500213623,2.0839662551879883,,,,,0.0717303752899169,0.4184401035308838,2.113466501235962,0.2142298221588134,2.094287872314453,,,,,0.0622763633728027,0.4210357666015625,,0.2156176567077636,71.95263743400574,,,,,0.0616943836212158,0.4205894470214844,,0.2233409881591797,69.35650730133057,,,0.0168237686157226,53.0996162891388,,,0.0168237686157226,53.0996162891388,0.06485986709594722,0.42032212018966675,0.21674120426177973,0.6370633244514465,,69.57984828948975,2.6036369800567627,2.3085176944732666,,72.1682550907135,2.615182638168335,2.2977426052093506,72257535.99999976
33,1,0.0613064765930175,0.4609243869781494,2.118051528930664,0.2532796859741211,2.126269817352295,,,,,0.0639128684997558,0.4485490322113037,2.1184844970703125,0.2558321952819824,2.076692581176758,,,,,0.0729990005493164,0.461467981338501,,0.2254688739776611,,,,,,0.0623524188995361,0.4588778018951416,,0.2365870475769043,,,,0.0166831016540527,153.7768669128418,,,0.0166831016540527,153.7768669128418,0.06514269113540645,0.4574548006057739,0.24279195070266724,0.7002467513084412,,,2.630946397781372,2.3325247764587402,,,2.640282392501831,2.379549503326416,143306751.9999997
34,1,0.0736093521118164,0.4914133548736572,2.121208667755127,0.2267072200775146,2.1174495220184326,,,,,0.0591177940368652,0.4886248111724853,2.1274781227111816,0.227243423461914,2.0983211994171143,,,,,0.0616049766540527,0.5027358531951904,,0.2431685924530029,,,,,,0.0595419406890869,0.5002498626708984,,0.2310552597045898,,,,0.0186882019042968,,,,0.0186882019042968,,0.06346851587295531,0.49575597047805786,0.23204362392425532,0.7277995944023132,,,2.6752207279205322,2.3255646228790283,,,2.6862313747406006,2.3441567420959473,321060863.9999987
35,1,0.0606689453125,0.5311856269836426,2.161468029022217,0.2728931903839111,2.087775707244873,,,,,0.0632162094116211,0.5187702178955078,2.113642930984497,0.2554914951324463,2.0973033905029297,,,,,0.070615530014038,0.5336287021636963,,0.2515645027160644,,,,,,0.0610158443450927,0.5287454128265381,,0.244363784790039,,,,0.0213761329650878,,,,0.0213761329650878,,0.06387913227081295,0.5280824899673462,0.25607824325561523,0.7841607332229614,,,2.695629358291626,2.352794885635376,,,2.7533226013183594,2.360668897628784,734478335.9999969
36,1,0.0743548870086669,0.569617748260498,2.1608188152313232,0.2756445407867431,2.097536087036133,,,,,0.0592193603515625,0.5689761638641357,2.127718210220337,0.2959482669830322,2.111065626144409,,,,,0.0709292888641357,0.5716559886932373,,0.2632520198822021,,,,,,0.060748815536499,0.5786118507385254,,0.2532880306243896,,,,0.0202996730804443,,,,0.0202996730804443,,0.06631308794021602,0.5722154378890991,0.2720332145690918,0.8442486524581909,,,2.755913734436035,2.4070138931274414,,,2.8047914505004883,2.373180627822876,1394982911.9999976
37,1,0.0709078311920166,0.621467113494873,2.1629014015197754,0.2956404685974121,2.1091501712799072,,,,,0.0589091777801513,0.6089353561401367,2.1644654273986816,0.2751481533050537,2.0948846340179443,,,,,0.0738863945007324,0.6207220554351807,,0.275923490524292,,,,,,0.0646483898162841,0.6200239658355713,,0.275425910949707,,,,0.0209438800811767,,,,0.0209438800811767,,0.0670879483222961,0.6177871227264404,0.2805345058441162,0.8983216285705566,,,2.8323099613189697,2.370032787322998,,,2.855276346206665,2.4047906398773193,2878504959.999992
38,1,0.0635931491851806,0.6616940498352051,2.191145658493042,0.2840468883514404,2.1435763835906982,,,,,0.0752737522125244,0.6492359638214111,2.1660408973693848,0.2747917175292969,2.126207113265991,,,,,0.0708472728729248,0.6609609127044678,,0.2842245101928711,,,,,,0.0702958106994628,0.6612632274627686,,0.2868440151214599,,,,0.0247361660003662,,,,0.0247361660003662,,0.07000249624252315,0.6582885384559631,0.2824767827987671,0.9407653212547302,,,2.8905506134033203,2.400998830795288,,,2.9164328575134277,2.4276232719421387,6799425535.999997
39,1,0.0703117847442627,0.7121109962463379,2.1769509315490723,0.3180630207061767,2.136302709579468,,,,,0.0744514465332031,0.6993775367736816,2.179826498031616,0.2967708110809326,2.135316133499145,,,,,0.0708301067352294,0.7205097675323486,,0.3063890933990478,,,,,,0.0723590850830078,0.7214274406433105,,0.2846791744232178,,,,0.0236937999725341,,,,0.0236937999725341,,0.07198810577392575,0.7133564352989197,0.30147552490234375,1.0148319602012634,,,2.953655481338501,2.4320869445800777,,,2.959373712539673,2.454365730285645,13025804287.999956
40,1,0.0634348392486572,0.7619357109069824,2.198090076446533,0.323962926864624,2.1639087200164795,,,,,0.071634292602539,0.749351978302002,2.1726443767547607,0.3044266700744629,2.1353726387023926,,,,,0.0811743736267089,0.7713921070098877,,0.3147346973419189,,,,,,0.0637400150299072,0.7695631980895996,,0.2939939498901367,,,,0.0219929218292236,,,,0.0219929218292236,,0.06999588012695307,0.7630607485771179,0.30927956104278564,1.0723403096199036,,,2.9936306476593018,2.4397993087768555,,,3.023460626602173,2.4878716468811035,24181473279.999966


==> benchmark/2026-10-11/mcx.csv <==
qubit-number,gate-number,mcx-allein_opt:iso-to-perpl,mcx-allein_opt:perpl-to-fgg,mcx-allein_opt:iso-simulation,mcx-allein_opt:iso-to-fgg,mcx-allein_opt:iso-fgg-simulation,mcx-allein_opt:qiskit-simulation,mcx-allein_opt:qsim-simulation,mcx-allein_opt:qtorch-simulation,mcx-allein_opt:quimb-simulation,mcx-ein_opt:iso-to-perpl,mcx-ein_opt:perpl-to-fgg,mcx-ein_opt:iso-simulation,mcx-ein_opt:iso-to-fgg,mcx-ein_opt:iso-fgg-simulation,mcx-ein_opt:qiskit-simulation,mcx-ein_opt:qsim-simulation,mcx-ein_opt:qtorch-simulation,mcx-ein_opt:quimb-simulation,mcx-id_detect:iso-to-perpl,mcx-id_detect:perpl-to-fgg,mcx-id_detect:iso-simulation,mcx-id_detect:iso-to-fgg,mcx-id_detect:iso-fgg-simulation,mcx-id_detect:qiskit-simulation,mcx-id_detect:qsim-simulation,mcx-id_detect:qtorch-simulation,mcx-id_detect:quimb-simulation,mcx-no_opt:iso-to-perpl,mcx-no_opt:perpl-to-fgg,mcx-no_opt:iso-simulation,mcx-no_opt:iso-to-fgg,mcx-no_opt:iso-fgg-simulation,mcx-no_opt:qiskit-simulation,mcx-no_opt:qsim-simulation,mcx-no_opt:qtorch-simulation,mcx-no_opt:quimb-simulation,mcx-avg:qiskit-simulation,mcx-avg:qsim-simulation,mcx-avg:qtorch-simulation,mcx-avg:quimb-simulation,mcx-avg:iso-to-perpl,mcx-avg:perpl-to-fgg,mcx-avg:iso-to-fgg,mcx-avg:iso-perpl-fgg,mcx-no_opt:iso-perpl-fgg-total,mcx-no_opt:iso-fgg-total,mcx-ein_opt:iso-perpl-fgg-total,mcx-ein_opt:iso-fgg-total,mcx-id_detect:iso-perpl-fgg-total,mcx-id_detect:iso-fgg-total,mcx-allein_opt:iso-perpl-fgg-total,mcx-allein_opt:iso-fgg-total,mcx-avg:qtorch-simulation-full
1,1,0.0609714984893798,0.02020263671875,1.9596455097198489,0.0518524646759033,1.974822759628296,,,,,0.0503625869750976,0.0195732116699218,1.9751160144805908,0.0742311477661132,1.9515647888183596,,,,,0.0503528118133544,0.0198540687561035,1.959376335144043,0.0602507591247558,1.9833662509918213,,,,,0.0512707233428955,0.0208640098571777,1.9728858470916748,0.0503005981445312,1.9480302333831787,1.5362939834594729,2.224629163742065,0.009000539779663,1.4476995468139648,1.5362939834594729,2.224629163742065,0.009000539779663,1.4476995468139648,0.05323940515518183,0.020123481750488247,0.05915874242782587,0.07928222417831413,2.045020580291748,1.99833083152771,2.0450518131256104,2.0257959365844727,2.029583215713501,2.043617010116577,2.0408196449279785,2.026675224304199,0.018001079559326
2,1,0.0617051124572753,0.0293271541595459,1.9674828052520752,0.060443639755249,2.0123848915100098,,,,,0.0618476867675781,0.0278606414794921,1.9560215473175049,0.0723998546600341,1.9734623432159424,,,,,0.0486905574798584,0.0274455547332763,1.9766626358032229,0.0596182346343994,1.952446460723877,,,,,0.0609846115112304,0.0274868011474609,1.977827072143555,0.0808408260345459,1.9735960960388184,1.4861383438110352,2.2687313556671143,0.0070579051971435,1.478926658630371,1.4861383438110352,2.2687313556671143,0.0070579051971435,1.478926658630371,0.058306992053985554,0.0280300378799438,0.0683256387710571,0.0963556766510009,2.066298484802246,2.0544369220733643,2.045729875564575,2.0458621978759766,2.0527987480163574,2.0120646953582764,2.0585150718688965,2.072828531265259,0.028231620788574
3,23,0.0588324069976806,,,0.1051082611083984,2.022420644760132,,,,,0.0543241500854492,,,0.1116187572479248,2.02059268951416,,,,,0.0594992637634277,,,0.0913624763488769,2.033934593200684,,,,,0.0594451427459716,,,0.0919301509857177,1.9907636642456052,1.5346262454986572,2.25943922996521,0.0186944007873535,1.5352020263671875,1.5346262454986572,2.25943922996521,0.0186944007873535,1.5352020263671875,0.058025240898132276,,0.10000491142272945,,,2.082693815231323,,2.132211446762085,,2.125297069549561,,2.1275289058685303,0.149555206298828
4,115,0.0621085166931152,,,0.1844475269317627,2.2889106273651123,,,,,0.079317569732666,,,0.1841728687286377,2.2068898677825928,,,,,0.0602905750274658,,,0.1845672130584716,2.2150940895080566,,,,,0.0707509517669677,,,0.1898155212402343,2.1876819133758545,1.5432415008544922,2.2714405059814453,0.0895097255706787,1.66597580909729,1.5432415008544922,2.2714405059814453,0.0895097255706787,1.66597580909729,0.06811690330505367,,0.18575078248977656,,,2.377497434616089,,2.3910627365112305,,2.3996613025665283,,2.473358154296875,1.4321556091308592
5,531,0.0715446472167968,,,1.194483995437622,3.100130081176758,,,,,0.0808360576629638,,,1.1462342739105225,2.981265068054199,,,,,0.0709438323974609,,,1.1690573692321775,2.995732545852661,,,,,0.0673222541809082,,,1.1269736289978027,2.9976699352264404,1.8100171089172363,2.266216278076172,1.8171324729919436,2.2353200912475586,1.8100171089172363,2.266216278076172,1.8171324729919436,2.2353200912475586,0.07266169786453243,,1.1591873168945312,,,4.124643564224243,,4.127499341964722,,4.164789915084839,,4.29461407661438,58.148239135742195
6,2427,0.1962504386901855,,,25.80597329139709,7.007085561752319,,,,,0.1835277080535888,,,25.502031803131104,6.537796258926392,,,,,0.1726057529449463,,,24.814135313034058,6.554448127746582,,,,,0.2132160663604736,,,24.52694606781006,6.092142343521118,4.790571212768555,2.467414140701294,168.8713345527649,5.694560766220093,4.790571212768555,2.467414140701294,168.8713345527649,5.694560766220093,0.19139999151229856,,25.16227161884308,,,30.619088411331177,,32.039828062057495,,31.36858344078064,,32.813058853149414,10807.765411376953
7,11075,1.2009084224700928,,,,,,,,,1.166826248168945,,,,,,,,,1.186184644699097,,,,,,,,,1.1956534385681152,,,,,53.11818504333496,3.4999239444732666,,56.92053532600403,53.11818504333496,3.4999239444732666,,56.92053532600403,1.1873931884765625,,,,,,,,,,,,


==> benchmark/2026-10-11/para-n-had-last-n-bell.csv <==
qubit-number,gate-number,para-n-had-last-n-bell-allein_opt:iso-to-perpl,para-n-had-last-n-bell-allein_opt:perpl-to-fgg,para-n-had-last-n-bell-allein_opt:iso-simulation,para-n-had-last-n-bell-allein_opt:iso-to-fgg,para-n-had-last-n-bell-allein_opt:iso-fgg-simulation,para-n-had-last-n-bell-allein_opt:qiskit-simulation,para-n-had-last-n-bell-allein_opt:qsim-simulation,para-n-had-last-n-bell-allein_opt:qtorch-simulation,para-n-had-last-n-bell-allein_opt:quimb-simulation,para-n-had-last-n-bell-ein_opt:iso-to-perpl,para-n-had-last-n-bell-ein_opt:perpl-to-fgg,para-n-had-last-n-bell-ein_opt:iso-simulation,para-n-had-last-n-bell-ein_opt:iso-to-fgg,para-n-had-last-n-bell-ein_opt:iso-fgg-simulation,para-n-had-last-n-bell-ein_opt:qiskit-simulation,para-n-had-last-n-bell-ein_opt:qsim-simulation,para-n-had-last-n-bell-ein_opt:qtorch-simulation,para-n-had-last-n-bell-ein_opt:quimb-simulation,para-n-had-last-n-bell-id_detect:iso-to-perpl,para-n-had-last-n-bell-id_detect:perpl-to-fgg,para-n-had-last-n-bell-id_detect:iso-simulation,para-n-had-last-n-bell-id_detect:iso-to-fgg,para-n-had-last-n-bell-id_detect:iso-fgg-simulation,para-n-had-last-n-bell-id_detect:qiskit-simulation,para-n-had-last-n-bell-id_detect:qsim-simulation,para-n-had-last-n-bell-id_detect:qtorch-simulation,para-n-had-last-n-bell-id_detect:quimb-simulation,para-n-had-last-n-bell-no_opt:iso-to-perpl,para-n-had-last-n-bell-no_opt:perpl-to-fgg,para-n-had-last-n-bell-no_opt:iso-simulation,para-n-had-last-n-bell-no_opt:iso-to-fgg,para-n-had-last-n-bell-no_opt:iso-fgg-simulation,para-n-had-last-n-bell-no_opt:qiskit-simulation,para-n-had-last-n-bell-no_opt:qsim-simulation,para-n-had-last-n-bell-no_opt:qtorch-simulation,para-n-had-last-n-bell-no_opt:quimb-simulation,para-n-had-last-n-bell-avg:qiskit-simulation,para-n-had-last-n-bell-avg:qsim-simulation,para-n-had-last-n-bell-avg:qtorch-simulation,para-n-had-last-n-bell-avg:quimb-simulation,para-n-had-last-n-bell-avg:iso-to-perpl,para-n-had-last-n-bell-avg:perpl-to-fgg,para-n-had-last-n-bell-avg:iso-to-fgg,para-n-had-last-n-bell-avg:iso-perpl-fgg,para-n-had-last-n-bell-no_opt:iso-perpl-fgg-total,para-n-had-last-n-bell-no_opt:iso-fgg-total,para-n-had-last-n-bell-ein_opt:iso-perpl-fgg-total,para-n-had-last-n-bell-ein_opt:iso-fgg-total,para-n-had-last-n-bell-id_detect:iso-perpl-fgg-total,para-n-had-last-n-bell-id_detect:iso-fgg-total,para-n-had-last-n-bell-allein_opt:iso-perpl-fgg-total,para-n-had-last-n-bell-allein_opt:iso-fgg-total,para-n-had-last-n-bell-avg:qtorch-simulation-full
2,2,0.0600824356079101,0.0304172039031982,1.970126390457153,0.0950093269348144,1.962840795516968,,,,,0.0500187873840332,0.0326020717620849,1.954822301864624,0.0765514373779296,1.961031198501587,,,,,0.0634152889251709,0.0311496257781982,1.9606008529663088,0.0742139816284179,1.9572410583496092,,,,,0.0570132732391357,0.0301251411437988,1.958465337753296,0.0640249252319336,1.9594852924346924,1.506444215774536,2.2569739818573,0.0130419731140136,1.4562807083129885,1.506444215774536,2.2569739818573,0.0130419731140136,1.4562807083129885,0.05763244628906247,0.031073510646820023,0.07744991779327387,0.1085234284400939,2.0456037521362305,2.023510217666626,2.037443161010742,2.0375826358795166,2.0551657676696777,2.031455039978027,2.0606260299682613,2.0578501224517822,0.0521678924560544
4,3,0.0594923496246337,0.0392508506774902,1.979254961013794,0.0710916519165039,1.9836082458496092,,,,,0.0490825176239013,0.0394902229309082,1.991445779800415,0.1037032604217529,1.977501630783081,,,,,0.06321382522583,0.03926682472229,1.979224681854248,0.0742502212524414,1.9736242294311523,,,,,0.0504901409149169,0.0378937721252441,1.9596788883209229,0.0741045475006103,1.9760346412658687,1.492610216140747,2.25122594833374,0.0092976093292236,1.5161182880401611,1.492610216140747,2.25122594833374,0.0092976093292236,1.5161182880401611,0.05556970834732047,0.03897541761398313,0.08078742027282712,0.11976283788681025,2.048062801361084,2.050139188766479,2.0800185203552246,2.081204891204834,2.081705331802368,2.0478744506835938,2.077998161315918,2.0546998977661133,0.1487617492675776
6,4,0.0617544651031494,0.0490703582763671,2.0116701126098637,0.0854694843292236,1.9973609447479248,,,,,0.050379991531372,0.0501401424407959,1.9941816329956052,0.0850400924682617,1.9906163215637207,,,,,0.060291051864624,0.0497467517852783,1.9923455715179443,0.0721752643585205,1.9875519275665283,,,,,0.0595386028289794,0.049422264099121,1.9834530353546145,0.0732004642486572,1.9782569408416748,1.5072040557861328,2.3680458068847656,0.0097479820251464,1.5883560180664062,1.5072040557861328,2.3680458068847656,0.0097479820251464,1.5883560180664062,0.0579910278320312,0.04959487915039057,0.07897132635116574,0.1285662055015563,2.092413902282715,2.051457405090332,2.094701766967773,2.0756564140319824,2.1023833751678467,2.059727191925049,2.1224949359893803,2.0828304290771484,0.6238708496093696
8,5,0.0507161617279052,0.057927131652832,2.0059680938720703,0.0965585708618164,2.01180362701416,,,,,0.0714612007141113,0.0582814216613769,2.0066580772399902,0.0918796062469482,2.0063905715942383,,,,,0.0708494186401367,0.0591681003570556,2.0204386711120605,0.0921895503997802,1.9996399879455569,,,,,0.0609562397003173,0.0587213039398193,1.990009307861328,0.1021571159362793,1.9973714351654053,1.494096040725708,2.2326319217681885,0.0109436511993408,1.5423343181610107,1.494096040725708,2.2326319217681885,0.0109436511993408,1.5423343181610107,0.06349575519561762,0.058524489402770954,0.09569621086120603,0.154220700263977,2.1096868515014644,2.0995285511016846,2.1364006996154785,2.0982701778411865,2.150456190109253,2.091829538345337,2.1146113872528076,2.1083621978759766,2.8015747070312447
10,6,0.0503854751586914,0.0779089927673339,2.0282113552093506,0.1233282089233398,2.010713815689087,,,,,0.0763134956359863,0.0799000263214111,2.0305213928222656,0.1012349128723144,2.045953750610352,,,,,0.0692756175994873,0.0782821178436279,2.034586191177368,0.1028411388397216,2.0327932834625244,,,,,0.0485758781433105,0.078010082244873,2.02808165550232,0.102687120437622,1.993297100067139,1.4624366760253906,2.2543323040008545,0.0116276741027832,1.569685697555542,1.4624366760253906,2.2543323040008545,0.0116276741027832,1.569685697555542,0.061137616634368876,0.07852530479431148,0.10752284526824944,0.18604815006256092,2.1546676158905034,2.0959842205047607,2.186734914779663,2.1471886634826665,2.1821439266204834,2.135634422302246,2.156505823135376,2.1340420246124268,11.906738281249996
12,7,0.0493123531341552,0.0979299545288086,2.0503909587860107,0.1034996509552002,2.029421806335449,,,,,0.0735988616943359,0.1102552413940429,2.0506300926208496,0.1220507621765136,2.0183513164520264,,,,,0.0627052783966064,0.0991601943969726,2.0752546787261963,0.122903823852539,2.105831384658813,,,,,0.0705292224884033,0.0980873107910156,2.0758984088897705,0.1152286529541015,2.020904779434204,1.5601534843444824,2.43450140953064,0.0140471458435058,1.600330829620361,1.5601534843444824,2.43450140953064,0.0140471458435058,1.600330829620361,0.0640364289283752,0.10135817527770993,0.11592072248458858,0.21727889776229853,2.2445149421691895,2.1361334323883057,2.2344841957092285,2.14040207862854,2.2371201515197754,2.228735208511352,2.1976332664489746,2.1329214572906494,57.53710937499976
14,8,0.0698962211608886,0.1282131671905517,2.08804702758789,0.1271328926086425,2.069930076599121,,,,,0.0712592601776123,0.129016637802124,2.09739089012146,0.1228590011596679,2.047873020172119,,,,,0.0511777400970459,0.1298353672027588,2.224008083343506,0.1366894245147705,2.0856738090515137,,,,,0.0618464946746826,0.1284024715423584,2.193824291229248,0.1149530410766601,2.0574679374694824,1.4965944290161133,2.936575174331665,0.0148274898529052,1.5872087478637695,1.4965944290161133,2.936575174331665,0.0148274898529052,1.5872087478637695,0.06354492902755736,0.12886691093444821,0.12540858983993525,0.25427550077438343,2.384073257446289,2.1724209785461426,2.2976667881011963,2.170732021331787,2.4050211906433105,2.222363233566284,2.2861564159393306,2.1970629692077637,242.9335937499988
16,9,0.0719602108001709,0.1583106517791748,2.131917715072632,0.1346142292022705,2.0851945877075195,,,,,0.051732063293457,0.1703698635101318,2.1494929790496826,0.1406793594360351,2.074012517929077,,,,,0.0701782703399658,0.1689047813415527,3.2447314262390137,0.144620656967163,2.2652342319488525,,,,,0.061481237411499,0.1582698822021484,3.196917772293091,0.1434073448181152,2.2734103202819824,1.473616361618042,4.905836582183838,0.0249464511871337,1.6158342361450195,1.473616361618042,4.905836582183838,0.0249464511871337,1.6158342361450195,0.06383794546127318,0.16396379470825195,0.14083039760589597,0.30479419231414795,3.4166688919067383,2.4168176651000977,2.3715949058532715,2.2146918773651123,3.4838144779205322,2.4098548889160156,2.3621885776519775,2.21980881690979,1634.890624999994
18,10,0.065582275390625,0.2012279033660888,2.2336912155151367,0.1516125202178955,2.1284875869750977,,,,,0.0597705841064453,0.2025697231292724,2.1991426944732666,0.1443774700164795,2.1100072860717773,,,,,0.0628254413604736,0.210839033126831,11.643093824386597,0.162346601486206,3.3745357990264893,,,,,0.0696570873260498,0.1981174945831298,11.777029752731323,0.1461889743804931,3.2383718490600586,1.5065696239471436,13.044943809509276,0.0194032192230224,1.593099594116211,1.5065696239471436,13.044943809509276,0.0194032192230224,1.593099594116211,0.06445884704589844,0.20318853855133048,0.15113139152526853,0.354319930076599,12.044804334640503,3.3845608234405518,2.4614830017089844,2.254384756088257,11.916758298873901,3.5368824005126953,2.5005013942718506,2.280100107192993,5086.437499999984
20,11,0.0837252140045166,0.2490432262420654,2.514496326446533,0.167302131652832,2.204718828201294,,,,,0.0605394840240478,0.2505209445953369,2.4846384525299072,0.1974549293518066,2.1972033977508545,,,,,0.0616538524627685,0.2488048076629638,84.49184155464172,0.1729898452758789,11.467680215835571,,,,,0.0716645717620849,0.2481341361999511,90.19938564300536,0.1612875461578369,11.40438151359558,1.5480914115905762,58.27358341217041,0.0634233951568603,1.5858006477355957,1.5480914115905762,58.27358341217041,0.0634233951568603,1.5858006477355957,0.06939578056335445,0.24912577867507932,0.17475861310958862,0.42388439178466797,90.5191843509674,11.565669059753416,2.795698881149292,2.394658327102661,84.80230021476746,11.64067006111145,2.8472647666931152,2.372020959854126,66504.24999999994
22,12,0.0614407062530517,0.3106541633605957,3.696416139602661,0.1790809631347656,2.423675298690796,,,,,0.060335636138916,0.2993638515472412,3.683682680130005,0.1845035552978515,2.373666286468506,,,,,0.0632014274597168,0.3000881671905517,,0.1945717334747314,79.57381820678711,,,,,0.0639286041259765,0.2982215881347656,,0.1846966743469238,73.82382774353027,1.8470304012298584,219.188378572464,0.0312161445617675,1.6619210243225098,1.8470304012298584,219.188378572464,0.0312161445617675,1.6619210243225098,0.062226593494415255,0.3020819425582886,0.18571323156356806,0.48779517412185663,,74.0085244178772,4.043382167816162,2.5581698417663574,,79.76838994026184,4.068511009216309,2.6027562618255615,130929.99999999967
24,13,0.0591571331024169,0.3709554672241211,8.351502418518066,0.200291633605957,3.11263370513916,,,,,0.0653605461120605,0.371018648147583,8.208558082580566,0.202308177947998,3.05897855758667,,,,,0.062014102935791,0.3590929508209228,,0.1965227127075195,,,,,,0.0642147064208984,0.3589553833007812,,0.1822419166564941,,2.7184412479400635,,0.0319142341613769,1.9267942905426023,2.7184412479400635,,0.0319142341613769,1.9267942905426023,0.06268662214279169,0.36500561237335205,0.19534111022949216,0.5603467226028442,,,8.64493727684021,3.261286735534668,,,8.781615018844604,3.312925338745117,535431.9999999991
26,14,0.0765135288238525,0.4398479461669922,28.06080746650696,0.205700397491455,5.553532361984253,,,,,0.0598731040954589,0.4299516677856445,28.12882900238037,0.2114903926849365,5.337867736816406,,,,,0.0713996887207031,0.4406788349151611,,0.214299201965332,,,,,,0.0614144802093505,0.4294033050537109,,0.2140009403228759,,6.486388683319092,,0.0278711318969726,3.46176552772522,6.486388683319092,,0.0278711318969726,3.46176552772522,0.06730020046234125,0.4349704384803772,0.21137273311614985,0.6463431715965271,,,28.618653774261475,5.549358129501343,,,28.577168941497806,5.759232759475708,1870399.9999999963
28,15,0.0713798999786377,0.5116596221923828,112.6567680835724,0.2245235443115234,15.01601266860962,,,,,0.0597109794616699,0.5114266872406006,113.00393676757812,0.2426087856292724,14.223393440246582,,,,,0.063821792602539,0.5141429901123047,,0.223024845123291,,,,,,0.0720019340515136,0.5098612308502197,,0.225440502166748,,35.677690267562866,,0.0397124290466308,7.889392137527466,35.677690267562866,,0.0397124290466308,7.889392137527466,0.06672865152359005,0.511772632598877,0.22889941930770868,0.7406720519065857,,,113.5750744342804,14.466002225875854,,,113.23980760574342,15.240536212921143,10660223.999999983
30,16,0.0721933841705322,0.6118261814117432,,0.2686696052551269,49.58348321914673,,,,,0.0608129501342773,0.6116361618041992,,0.2733268737792969,51.51008009910584,,,,,0.0694069862365722,0.6125617027282715,,0.265061616897583,,,,,,0.0707697868347168,0.6016824245452881,,0.2636969089508056,,154.43653845787048,,0.0379896163940429,26.01193857192993,154.43653845787048,,0.0379896163940429,26.01193857192993,0.06829577684402463,0.6094266176223755,0.2676887512207031,0.8771153688430786,,,,51.78340697288514,,,,49.852152824401855,40791039.999999925
32,17,0.0730910301208496,0.7118391990661621,,0.2851674556732178,,,,,,0.0701580047607421,0.7204387187957764,,0.2864778041839599,,,,,,0.0633819103240966,0.7124269008636475,,0.2924108505249023,,,,,,0.0735507011413574,0.8117635250091553,,0.296459436416626,,,,0.063861608505249,116.05569100379944,,,0.063861608505249,116.05569100379944,0.07004541158676142,0.7391170859336853,0.2901288866996765,1.0292459726333618,,,,,,,,,274283519.9999999
34,18,0.07194185256958,0.8129785060882568,,0.3382892608642578,,,,,,0.0709390640258789,0.8220844268798828,,0.3122990131378174,,,,,,0.0537874698638916,0.8105018138885498,,0.3367314338684082,,,,,,0.0724170207977294,0.8005168437957764,,0.3313214778900146,,,,0.0701665878295898,,,,0.0701665878295898,,0.06727135181426998,0.8115203976631165,0.3296602964401245,1.141180694103241,,,,,,,,,1205452799.9999993
36,19,0.0703647136688232,0.9629967212677002,,0.3642573356628418,,,,,,0.0625195503234863,0.9624452590942384,,0.3334987163543701,,,,,,0.071671724319458,0.9506313800811768,,0.3565137386322021,,,,,,0.0641062259674072,0.9626483917236328,,0.3563385009765625,,,,0.0499079227447509,,,,0.0499079227447509,,0.06716555356979367,0.959680438041687,0.35265207290649414,1.3123325109481812,,,,,,,,,3429646335.9999948
38,20,0.0818068981170654,1.1017520427703855,,0.3683297634124756,,,,,,0.0820326805114746,1.1021077632904053,,0.3874688148498535,,,,,,0.0747981071472168,1.081270694732666,,0.3737852573394775,,,,,,0.0710196495056152,1.092543125152588,,0.4024863243103027,,,,0.0436735153198242,,,,0.0436735153198242,,0.07741433382034299,1.0944184064865112,0.38301753997802734,1.4774359464645386,,,,,,,,,12004884479.999994
40,21,0.0629005432128906,1.2622559070587158,,0.3939905166625976,,,,,,0.0820169448852539,1.2629950046539309,,0.435767650604248,,,,,,0.0735056400299072,1.24226713180542,,0.4154965877532959,,,,,,0.0817060470581054,1.2527852058410645,,0.4120583534240722,,,,0.0511467456817626,,,,0.0511467456817626,,0.07503229379653928,1.2550758123397827,0.41432827711105347,1.6694040894508362,,,,,,,,,56236441599.99989
42,22,0.0846080780029296,1.422271966934204,,0.4575669765472412,,,,,,0.0798759460449218,1.412278652191162,,0.446441650390625,,,,,,0.07371187210083,1.403075933456421,,0.4761595726013183,,,,,,0.0726318359375,1.4137191772460938,,0.4533767700195312,,,,0.052957534790039,,,,0.052957534790039,,0.07770693302154535,1.4128364324569702,0.45838624238967896,1.8712226748466492,,,,,,,,,232909701119.99973
44,23,0.0821857452392578,1.5730347633361816,,0.4871206283569336,,,,,,0.0647122859954834,1.583890438079834,,0.5040562152862549,,,,,,0.0809700489044189,1.5616612434387207,,0.5045430660247803,,,,,,0.0805132389068603,1.5931611061096191,,0.5018243789672852,,,,0.0496766567230224,,,,0.0496766567230224,,0.0770953297615051,1.5779368877410889,0.4993860721588135,2.0773229598999023,,,,,,,,,873920987135.9989
46,24,0.07200288772583,1.7718017101287842,,0.5525376796722412,,,,,,0.0818800926208496,1.7635316848754885,,0.5548441410064697,,,,,,0.0648152828216552,1.7516703605651855,,0.5557749271392822,,,,,,0.0736002922058105,1.7438888549804688,,0.5425679683685303,,,,0.0610182285308837,,,,0.0610182285308837,,0.07307463884353632,1.7577231526374817,0.5514311790466309,2.3091543316841125,,,,,,,,,4293776113663.9937
48,25,0.0818095207214355,1.982494831085205,,0.5842852592468262,,,,,,0.0840063095092773,1.9823598861694336,,0.5676343441009521,,,,,,0.0726902484893798,1.97255539894104,,0.6048450469970703,,,,,,0.0732464790344238,1.9948184490203855,,0.5942587852478027,,,,0.058337926864624,,,,0.058337926864624,,0.0779381394386291,1.9830571413040161,0.5877558588981628,2.570813000202179,,,,,,,,,16420666605567.994
50,26,0.075465440750122,2.204403877258301,,0.6247830390930176,,,,,,0.0826325416564941,2.2138233184814453,,0.6425745487213135,,,,,,0.0819983482360839,2.172520160675049,,0.653188943862915,,,,,,0.0811707973480224,2.1843011379241943,,0.6150252819061279,,,,0.079902172088623,,,,0.079902172088623,,0.08031678199768061,2.1937621235847473,0.6338929533958435,2.827655076980591,,,,,,,,,89961848111103.95
52,27,0.0721256732940673,2.4241456985473637,,0.6816749572753906,,,,,,0.0806574821472168,2.414283275604248,,0.6667053699493408,,,,,,0.0904676914215087,2.4331042766571045,,0.6927564144134521,,,,,,0.0853009223937988,2.4235739707946777,,0.6838912963867188,,,,0.1293601989746093,,,,0.1293601989746093,,0.0821379423141479,2.4237768054008484,0.6812570095062256,3.105033814907074,,,,,,,,,582586543898623.6
54,28,0.0763421058654785,2.70269513130188,,0.7248625755310059,,,,,,0.0861725807189941,2.704553842544556,,0.7336561679840088,,,,,,0.0844287872314453,2.714209794998169,,0.7224068641662598,,,,,,0.0813648700714111,2.7338194847106934,,0.7144243717193604,,,,0.0791418552398681,,,,0.0791418552398681,,0.08207708597183225,2.7138195633888245,0.7238374948501587,3.437657058238983,,,,,,,,,1425692919070718.8
56,29,0.0853641033172607,2.993891477584839,,0.7880473136901855,,,,,,0.0820598602294921,2.994220733642578,,0.7760336399078369,,,,,,0.0828850269317627,2.9939842224121094,,0.7651689052581787,,,,,,0.0847008228302002,2.9941680431365967,,0.7970561981201172,,,,0.1402406692504882,,,,0.1402406692504882,,0.08375245332717893,2.9940661191940308,0.7815765142440796,3.7756426334381104,,,,,,,,,1.0105405212459002e+16
58,30,0.0945663452148437,3.31449818611145,,0.8275649547576904,,,,,,0.0711519718170166,3.324512720108032,,0.8543896675109863,,,,,,0.0736584663391113,3.2957067489624023,,0.8547852039337158,,,,,,0.0754816532135009,3.324061632156372,,0.8430047035217285,,,,0.0800592899322509,,,,0.0800592899322509,,0.07871460914611812,3.314694821834564,0.8449361324310303,4.1596309542655945,,,,,,,,,2.3075519251611624e+16
60,31,0.0929760932922363,3.641988754272461,,0.943312406539917,,,,,,0.0921981334686279,3.6461663246154794,,0.8948731422424316,,,,,,0.0820014476776123,3.6748011112213135,,0.9242117404937744,,,,,,0.0815131664276123,3.6550893783569336,,0.8962576389312744,,,,0.0846405029296875,,,,0.0846405029296875,,0.0871722102165222,3.6545113921165466,0.9146637320518494,4.569175124168396,,,,,,,,,9.758385598837555e+16
62,32,0.0906391143798828,4.025732755661011,,0.9648513793945312,,,,,,0.0855209827423095,3.98469877243042,,0.9827060699462892,,,,,,0.1031031608581543,3.9958183765411377,,0.9828493595123292,,,,,,0.1035263538360595,3.963242292404175,,0.977625846862793,,,,0.1056296825408935,,,,0.1056296825408935,,0.09569740295410152,3.992373049259186,0.9770081639289856,4.969381213188171,,,,,,,,,4.871309301047621e+17
64,33,0.0912997722625732,4.346859693527222,,1.086369514465332,,,,,,0.0822482109069824,4.393919229507446,,1.0672030448913574,,,,,,0.0937998294830322,4.405862808227539,,1.0532827377319336,,,,,,0.0941462516784668,4.383436441421509,,1.0547399520874023,,,,0.0904207229614257,,,,0.0904207229614257,,0.09037351608276364,4.382519543170929,1.0653988122940063,5.447918355464935,,,,,,,,,1.6679679354292127e+18
66,34,0.0923900604248046,4.794766187667847,,1.164588451385498,,,,,,0.0954124927520752,4.754046440124512,,1.1277568340301514,,,,,,0.0952041149139404,4.744213819503784,,1.143752098083496,,,,,,0.0840749740600586,4.753140211105347,,1.1055026054382324,,,,0.0841133594512939,,,,0.0841133594512939,,0.0917704105377197,4.761541664600372,1.1353999972343445,5.896941661834717,,,,,,,,,6.206470459911828e+18
68,35,0.0918745994567871,5.226480007171631,,1.1945955753326416,,,,,,0.0955948829650878,5.23700761795044,,1.2145226001739502,,,,,,0.1233255863189697,5.247065544128418,,1.1944332122802734,,,,,,0.0912487506866455,5.22718071937561,,1.2546327114105225,,,,0.1259369850158691,,,,0.1259369850158691,,0.10051095485687253,5.234433472156525,1.214546024799347,6.448979496955872,,,,,,,,,3.7170037312037315e+19
70,36,0.1120800971984863,5.726149082183838,,1.2621245384216309,,,,,,0.0972850322723388,5.725667953491211,,1.2748782634735107,,,,,,0.093339204788208,5.635649919509888,,1.259120225906372,,,,,,0.1125614643096923,5.6666786670684814,,1.2838656902313232,,,,0.1477332115173339,,,,0.1477332115173339,,0.10381644964218134,5.6885364055633545,1.2699971795082092,6.958533585071564,,,,,,,,,1.7441259161903736e+20
72,37,0.0936536788940429,6.245932102203369,,1.4029526710510254,,,,,,0.1150052547454834,6.277282953262329,,1.3559107780456543,,,,,,0.0921447277069091,6.258009195327759,,1.4092893600463867,,,,,,0.0960516929626464,6.23724627494812,,1.392895221710205,,,,0.144752025604248,,,,0.144752025604248,,0.09921383857727045,6.254617631435394,1.3902620077133179,7.644879639148712,,,,,,,,,6.835721140409894e+20
74,38,0.1036138534545898,6.75781774520874,,1.432949781417847,,,,,,0.1038370132446289,6.777649879455566,,1.4336819648742676,,,,,,0.1119987964630127,6.737587928771973,,1.4777772426605225,,,,,,0.1061365604400634,6.645900249481201,,1.4935314655303955,,,,0.1158480644226074,,,,0.1158480644226074,,0.1063965559005737,6.72973895072937,1.459485113620758,8.189224064350128,,,,,,,,,2.1883080661385782e+21
76,39,0.0930263996124267,7.288832664489746,,1.5730328559875488,,,,,,0.106255292892456,7.197835922241211,,1.5851848125457764,,,,,,0.1228623390197753,7.207907676696777,,1.54358172416687,,,,,,0.1064333915710449,7.276829719543457,,1.5254709720611572,,,,0.114408254623413,,,,0.114408254623413,,0.10714435577392573,7.242851495742798,1.5568175911903381,8.799669086933136,,,,,,,,,8.644443311955547e+21
78,40,0.1065738201141357,7.919230222702026,,1.6646678447723389,,,,,,0.0950090885162353,7.858828067779541,,1.6445071697235107,,,,,,0.1135566234588623,7.798171997070312,,1.6238009929656982,,,,,,0.1056427955627441,7.825873136520386,,1.623561143875122,,,,0.1348803043365478,,,,0.1348803043365478,,0.10519558191299434,7.850525856018066,1.6391342878341675,9.489660143852234,,,,,,,,,4.076507061748292e+22
80,41,0.1139707565307617,8.466827392578125,,1.7648310661315918,,,,,,0.1256132125854492,8.398844242095947,,1.7624459266662598,,,,,,0.1186957359313964,8.366771936416626,,1.773803949356079,,,,,,0.1118621826171875,8.518087387084961,,1.712996482849121,,,,0.1383228302001953,,,,0.1383228302001953,,0.1175354719161987,8.437632739543915,1.753519356250763,10.191152095794678,,,,,,,,,1.672220408711863e+23


==> benchmark/2026-10-11/para-n-had-last-ten-qubit-bell.csv <==
qubit-number,gate-number,para-n-had-last-ten-qubit-bell-allein_opt:iso-to-perpl,para-n-had-last-ten-qubit-bell-allein_opt:perpl-to-fgg,para-n-had-last-ten-qubit-bell-allein_opt:iso-simulation,para-n-had-last-ten-qubit-bell-allein_opt:iso-to-fgg,para-n-had-last-ten-qubit-bell-allein_opt:iso-fgg-simulation,para-n-had-last-ten-qubit-bell-allein_opt:qiskit-simulation,para-n-had-last-ten-qubit-bell-allein_opt:qsim-simulation,para-n-had-last-ten-qubit-bell-allein_opt:qtorch-simulation,para-n-had-last-ten-qubit-bell-allein_opt:quimb-simulation,para-n-had-last-ten-qubit-bell-ein_opt:iso-to-perpl,para-n-had-last-ten-qubit-bell-ein_opt:perpl-to-fgg,para-n-had-last-ten-qubit-bell-ein_opt:iso-simulation,para-n-had-last-ten-qubit-bell-ein_opt:iso-to-fgg,para-n-had-last-ten-qubit-bell-ein_opt:iso-fgg-simulation,para-n-had-last-ten-qubit-bell-ein_opt:qiskit-simulation,para-n-had-last-ten-qubit-bell-ein_opt:qsim-simulation,para-n-had-last-ten-qubit-bell-ein_opt:qtorch-simulation,para-n-had-last-ten-qubit-bell-ein_opt:quimb-simulation,para-n-had-last-ten-qubit-bell-id_detect:iso-to-perpl,para-n-had-last-ten-qubit-bell-id_detect:perpl-to-fgg,para-n-had-last-ten-qubit-bell-id_detect:iso-simulation,para-n-had-last-ten-qubit-bell-id_detect:iso-to-fgg,para-n-had-last-ten-qubit-bell-id_detect:iso-fgg-simulation,para-n-had-last-ten-qubit-bell-id_detect:qiskit-simulation,para-n-had-last-ten-qubit-bell-id_detect:qsim-simulation,para-n-had-last-ten-qubit-bell-id_detect:qtorch-simulation,para-n-had-last-ten-qubit-bell-id_detect:quimb-simulation,para-n-had-last-ten-qubit-bell-no_opt:iso-to-perpl,para-n-had-last-ten-qubit-bell-no_opt:perpl-to-fgg,para-n-had-last-ten-qubit-bell-no_opt:iso-simulation,para-n-had-last-ten-qubit-bell-no_opt:iso-to-fgg,para-n-had-last-ten-qubit-bell-no_opt:iso-fgg-simulation,para-n-had-last-ten-qubit-bell-no_opt:qiskit-simulation,para-n-had-last-ten-qubit-bell-no_opt:qsim-simulation,para-n-had-last-ten-qubit-bell-no_opt:qtorch-simulation,para-n-had-last-ten-qubit-bell-no_opt:quimb-simulation,para-n-had-last-ten-qubit-bell-avg:qiskit-simulation,para-n-had-last-ten-qubit-bell-avg:qsim-simulation,para-n-had-last-ten-qubit-bell-avg:qtorch-simulation,para-n-had-last-ten-qubit-bell-avg:quimb-simulation,para-n-had-last-ten-qubit-bell-avg:iso-to-perpl,para-n-had-last-ten-qubit-bell-avg:perpl-to-fgg,para-n-had-last-ten-qubit-bell-avg:iso-to-fgg,para-n-had-last-ten-qubit-bell-avg:iso-perpl-fgg,para-n-had-last-ten-qubit-bell-no_opt:iso-perpl-fgg-total,para-n-had-last-ten-qubit-bell-no_opt:iso-fgg-total,para-n-had-last-ten-qubit-bell-ein_opt:iso-perpl-fgg-total,para-n-had-last-ten-qubit-bell-ein_opt:iso-fgg-total,para-n-had-last-ten-qubit-bell-id_detect:iso-perpl-fgg-total,para-n-had-last-ten-qubit-bell-id_detect:iso-fgg-total,para-n-had-last-ten-qubit-bell-allein_opt:iso-perpl-fgg-total,para-n-had-last-ten-qubit-bell-allein_opt:iso-fgg-total,para-n-had-last-ten-qubit-bell-avg:qtorch-simulation-full
11,11,0.0738058090209961,0.1614291667938232,2.342177152633667,0.1331117153167724,2.1812918186187744,,,,,0.0647580623626709,0.1488533020019531,2.3150887489318848,0.1117165088653564,2.1375887393951416,,,,,0.0568387508392334,0.1493070125579834,2.229973793029785,0.133915901184082,2.17435622215271,,,,,0.0641496181488037,0.149111270904541,2.213873624801636,0.1333050727844238,2.114640235900879,1.5282042026519775,2.3211803436279297,0.0182616710662841,1.5962865352630615,1.5282042026519775,2.3211803436279297,0.0182616710662841,1.5962865352630615,0.06488806009292603,0.15217518806457517,0.12801229953765866,0.28018748760223383,2.427134513854981,2.2479453086853027,2.528700113296509,2.249305248260498,2.436119556427002,2.308272123336792,2.5774121284484863,2.314403533935547,37.39990234374984
12,11,0.0618879795074462,0.1486208438873291,2.3690576553344727,0.1440603733062744,2.1761488914489746,,,,,0.0712816715240478,0.1491684913635254,2.3419556617736816,0.1232779026031494,2.1488282680511475,,,,,0.059908390045166,0.1485235691070556,2.364173650741577,0.1250040531158447,2.15999698638916,,,,,0.0631937980651855,0.1474034786224365,2.3380942344665527,0.1448173522949218,2.1391749382019043,1.470442533493042,2.413311004638672,0.0202560424804687,1.594062328338623,1.470442533493042,2.413311004638672,0.0202560424804687,1.594062328338623,0.06406795978546137,0.14842909574508664,0.13428992033004755,0.28271901607513417,2.548691511154175,2.283992290496826,2.562405824661255,2.272106170654297,2.572605609893799,2.285001039505005,2.579566478729248,2.320209264755249,82.9687499999998
13,11,0.0598795413970947,0.1583256721496582,2.3926947116851807,0.1258356571197509,2.184775114059448,,,,,0.051405906677246,0.1697285175323486,2.3592991828918457,0.1240055561065673,2.1451478004455566,,,,,0.0708603858947753,0.1585385799407959,2.636748790740967,0.1520750522613525,2.2008328437805176,,,,,0.0596547126770019,0.1570305824279785,2.6248762607574463,0.1414909362792968,2.18533992767334,1.4834098815917969,2.6073107719421387,0.0216064453125,3.904458284378052,1.4834098815917969,2.6073107719421387,0.0216064453125,3.904458284378052,0.06045013666152947,0.1609058380126953,0.13585180044174186,0.29675763845443714,2.8415615558624268,2.3268308639526367,2.5804336071014404,2.269153356552124,2.866147756576538,2.35290789604187,2.6108999252319336,2.3106107711791988,177.0
14,11,0.0602228641510009,0.1683113574981689,2.471771001815796,0.1560907363891601,2.184244155883789,,,,,0.0644812583923339,0.1686267852783203,2.371614694595337,0.1325459480285644,2.1662893295288086,,,,,0.0709950923919677,0.1681253910064697,3.1293814182281494,0.1339025497436523,2.313751459121704,,,,,0.0523717403411865,0.167027473449707,3.15797758102417,0.122866153717041,2.2708914279937744,1.4798595905303955,2.909306526184082,0.0254664421081542,1.5928168296813965,1.4798595905303955,2.909306526184082,0.0254664421081542,1.5928168296813965,0.06201773881912225,0.16802275180816648,0.13635134696960444,0.3043740987777709,3.3773767948150635,2.3937575817108154,2.604722738265991,2.298835277557373,3.368501901626587,2.4476540088653564,2.700305223464966,2.340334892272949,417.2421874999984
15,11,0.0609638690948486,0.18916916847229,2.4764344692230225,0.1439263820648193,2.208395004272461,,,,,0.0633234977722168,0.1901228427886963,2.3725392818450928,0.143064260482788,2.194584846496582,,,,,0.0517914295196533,0.1779401302337646,4.239241123199463,0.145637035369873,2.4691970348358154,,,,,0.0588104724884033,0.1768782138824463,4.12121057510376,0.1334986686706543,2.420518398284912,1.511185884475708,3.6099798679351807,0.0765829086303711,1.5874533653259275,1.511185884475708,3.6099798679351807,0.0765829086303711,1.5874533653259275,0.0587223172187805,0.18352758884429932,0.14153158664703364,0.32505917549133295,4.356899261474609,2.5540170669555664,2.625985622406006,2.33764910697937,4.468972682952881,2.6148340702056885,2.726567506790161,2.3523213863372803,2509.46875
16,11,0.0627896785736084,0.1889619827270507,2.4716737270355225,0.1420321464538574,2.2002906799316406,,,,,0.0713851451873779,0.1883933544158935,2.4026520252227783,0.1656107902526855,2.186885118484497,,,,,0.0592904090881347,0.1881775856018066,6.558852195739746,0.1309285163879394,2.76308536529541,,,,,0.0688421726226806,0.1870334148406982,6.562977313995361,0.1358375549316406,2.7278859615325928,1.5485780239105225,4.935574293136597,0.0562419891357421,1.5754387378692627,1.5485780239105225,4.935574293136597,0.0562419891357421,1.5754387378692627,0.0655768513679504,0.18814158439636225,0.1436022520065307,0.33174383640289296,6.81885290145874,2.8637235164642334,2.66243052482605,2.3524959087371826,6.8063201904296875,2.8940138816833496,2.7234253883361816,2.342322826385498,3685.874999999994
17,11,0.0514516830444335,0.2099666595458984,2.462662935256958,0.1452300548553466,2.2090251445770264,,,,,0.0632746219635009,0.2097752094268798,2.444004774093628,0.1532022953033447,2.17160439491272,,,,,0.0699613094329834,0.1982240676879882,11.398274183273315,0.1623117923736572,3.378551959991455,,,,,0.0611321926116943,0.2081446647644043,11.38435983657837,0.1642792224884033,3.323333501815796,1.521265983581543,7.573891401290893,0.0197157859802246,1.591441631317139,1.521265983581543,7.573891401290893,0.0197157859802246,1.591441631317139,0.06145495176315303,0.20652765035629267,0.15625584125518796,0.3627834916114806,11.653636693954468,3.487612724304199,2.717054605484009,2.324806690216065,11.666459560394287,3.5408637523651123,2.72408127784729,2.354255199432373,2584.1874999999986
18,11,0.0708518028259277,0.2190854549407959,2.49022912979126,0.1654996871948242,2.189643144607544,,,,,0.0710988044738769,0.2193095684051513,2.4523966312408447,0.1721477508544922,2.207111120223999,,,,,0.0627713203430175,0.2196414470672607,21.30452299118042,0.1527309417724609,4.446817874908447,,,,,0.0706763267517089,0.2182347774505615,21.250705003738403,0.1420702934265136,4.548600196838379,1.5311927795410156,13.856274843215942,0.0555939674377441,1.5784037113189695,1.5311927795410156,13.856274843215942,0.0555939674377441,1.5784037113189695,0.06884956359863276,0.21906781196594236,0.15811216831207273,0.3771799802780151,21.539616107940674,4.690670490264893,2.742805004119873,2.379258871078491,21.5869357585907,4.599548816680908,2.780166387557984,2.355142831802368,14573.624999999989
19,11,0.0517659187316894,0.241398811340332,2.489424705505371,0.1688053607940673,2.188631296157837,,,,,0.0709359645843505,0.2388913631439209,2.452195882797241,0.1633403301239013,2.1980767250061035,,,,,0.0718019008636474,0.2309086322784423,40.66827750205994,0.151839017868042,6.960231065750122,,,,,0.0592575073242187,0.2282478809356689,43.49439573287964,0.1359844207763672,6.559386491775513,1.5150737762451172,23.739798069000244,0.0223217010498046,1.6039612293243408,1.5150737762451172,23.739798069000244,0.0223217010498046,1.6039612293243408,0.06344032287597651,0.234861671924591,0.15499228239059445,0.38985395431518544,43.781901121139526,6.69537091255188,2.7620232105255127,2.361417055130005,40.970988035202026,7.112070083618164,2.7825894355773926,2.3574366569519043,11702.999999999955
20,11,0.0622839927673339,0.2509205341339111,2.511547088623047,0.1780149936676025,2.2208821773529053,,,,,0.0609910488128662,0.2488520145416259,2.496161460876465,0.1622686386108398,2.193159580230713,,,,,0.0612134933471679,0.2487719058990478,82.7052309513092,0.1735975742340088,11.67157816886902,,,,,0.0602378845214843,0.2483718395233154,80.71032476425171,0.1552469730377197,11.870512008666992,1.5486319065093994,45.70197248458862,0.0671074390411377,1.615692138671875,1.5486319065093994,45.70197248458862,0.0671074390411377,1.615692138671875,0.06118160486221307,0.24922907352447504,0.1672820448875427,0.4165111184120177,81.01893448829651,12.025758981704712,2.806004524230957,2.3554282188415527,83.01521635055542,11.84517574310303,2.824751615524292,2.398897171020508,70367.25
21,11,0.0730390548706054,0.2588565349578857,2.538032531738281,0.1846523284912109,2.198435068130493,,,,,0.0698697566986084,0.2683079242706299,2.4883580207824707,0.1623213291168213,2.222090005874634,,,,,0.0696711540222168,0.2702910900115967,,0.1758637428283691,21.523295640945435,,,,,0.0615520477294921,0.258446455001831,,0.1630861759185791,21.558627367019653,1.680318832397461,99.14239120483398,0.027179479598999,1.6152043342590332,1.680318832397461,99.14239120483398,0.027179479598999,1.6152043342590332,0.06853300333023067,0.26397550106048584,0.17148089408874512,0.43545639514923096,,21.721713542938232,2.826535701751709,2.384411334991455,,21.699159383773804,2.869928121566772,2.383087396621704,56999.49999999995
22,11,0.0631217956542968,0.2785482406616211,2.5452237129211426,0.1649770736694336,2.21354341506958,,,,,0.0626718997955322,0.2785727977752685,2.510573387145996,0.17399263381958,2.198322296142578,,,,,0.0506176948547363,0.2806904315948486,,0.1727616786956787,40.40920066833496,,,,,0.0708608627319336,0.2783503532409668,,0.1751031875610351,39.51845908164978,1.757671356201172,207.1952030658722,0.0597994327545166,1.6645393371582031,1.757671356201172,207.1952030658722,0.0597994327545166,1.6645393371582031,0.06181806325912472,0.27904045581817627,0.17170864343643183,0.4507490992546081,,39.693562269210815,2.851818084716797,2.372314929962158,,40.58196234703064,2.8868937492370605,2.3785204887390137,250817.0
23,11,0.0713977813720703,0.3085272312164306,2.5608224868774414,0.1781516075134277,2.219612836837769,,,,,0.0645432472229003,0.2986142635345459,2.504704236984253,0.1755216121673584,2.202277660369873,,,,,0.0592319965362548,0.3111128807067871,,0.1819276809692382,73.7572271823883,,,,,0.0593502521514892,0.300612211227417,,0.1961274147033691,77.00038862228394,2.097039222717285,,0.0593414306640625,1.817319393157959,2.097039222717285,,0.0593414306640625,1.817319393157959,0.06363081932067866,0.30471664667129517,0.18293207883834836,0.48764872550964355,,77.1965160369873,2.867861747741699,2.3777992725372314,,73.93915486335754,2.9407474994659424,2.3977644443511967,497792.0
24,11,0.0611801147460937,0.3207786083221435,2.5692689418792725,0.1730265617370605,2.227090358734131,,,,,0.0702369213104248,0.3290548324584961,2.513688802719116,0.1822321414947509,2.205271482467652,,,,,0.0599946975708007,0.3209474086761474,,0.1960480213165283,,,,,,0.0619454383850097,0.3211424350738525,,0.1966509819030761,,2.730164766311645,,0.0507211685180664,1.8893089294433596,2.730164766311645,,0.0507211685180664,1.8893089294433596,0.06333929300308222,0.3229808211326599,0.18698942661285395,0.5099702477455139,,,2.912980556488037,2.387503623962403,,,2.9512276649475098,2.4001169204711914,850959.9999999999
25,11,0.0645027160644531,0.3515069484710693,2.6598620414733887,0.1921727657318115,2.245779514312744,,,,,0.0519511699676513,0.3500013351440429,2.543865919113159,0.1847085952758789,2.2129595279693604,,,,,0.0603063106536865,0.351325511932373,,0.1977415084838867,,,,,,0.0634863376617431,0.3391344547271728,,0.1973583698272705,,3.920992136001587,,0.0228328704833984,2.533687114715576,3.920992136001587,,0.0228328704833984,2.533687114715576,0.0600616335868835,0.3479920625686645,0.19299530982971191,0.5409873723983765,,,2.9458184242248535,2.3976681232452393,,,3.075871706008911,2.4379522800445557,766143.9999999987
26,11,0.0651955604553222,0.3693625926971435,2.6526694297790527,0.2138726711273193,2.2516930103302,,,,,0.0609896183013916,0.3690576553344726,2.579672813415528,0.2040841579437255,2.22883677482605,,,,,0.06117844581604,0.3703789710998535,,0.2232062816619873,,,,,,0.0706875324249267,0.3685817718505859,,0.2118818759918213,,6.445972681045532,,0.0242161750793457,3.508026123046875,6.445972681045532,,0.0242161750793457,3.508026123046875,0.06451278924942012,0.3693452477455139,0.21326124668121335,0.5826064944267273,,,3.009720087051392,2.4329209327697754,,,3.0872275829315186,2.4655656814575195,1625119.9999999998
27,11,0.0614049434661865,0.3913731575012207,2.6821951866149902,0.2035551071166992,2.25512170791626,,,,,0.0708389282226562,0.3887207508087158,2.600402355194092,0.1913902759552002,2.2204036712646484,,,,,0.0706055164337158,0.4011006355285644,,0.2039191722869873,,,,,,0.0727250576019287,0.3888149261474609,,0.2113435268402099,,13.061455726623535,,0.0250098705291748,4.5894622802734375,13.061455726623535,,0.0250098705291748,4.5894622802734375,0.0688936114311218,0.3925023674964905,0.20255202054977417,0.5950543880462646,,,3.059962034225464,2.4117939472198486,,,3.1349732875823975,2.4586768150329594,3356767.9999999995
28,11,0.0702869892120361,0.4209396839141845,2.666045427322388,0.2234542369842529,2.23669981956482,,,,,0.0610308647155761,0.421358585357666,2.6089446544647217,0.2368543148040771,2.2310707569122314,,,,,0.0693039894104003,0.4191367626190185,,0.2339644432067871,,,,,,0.0546526908874511,0.4189119338989258,,0.2120909690856933,,22.903886318206787,,0.0562303066253662,5.541229724884033,22.903886318206787,,0.0562303066253662,5.541229724884033,0.0638186335563659,0.42008674144744873,0.22659099102020258,0.6466777324676514,,,3.091334104537964,2.4679250717163086,,,3.157272100448609,2.4601540565490727,15094207.999999996
29,11,0.0711805820465087,0.4508092403411865,2.661670923233032,0.2343101501464843,2.2675671577453613,,,,,0.0610642433166503,0.4514727592468261,2.629899024963379,0.2224793434143066,2.23728609085083,,,,,0.07161545753479,0.4501359462738037,,0.2251138687133789,,,,,,0.0596950054168701,0.4389626979827881,,0.2250230312347412,,51.30572962760925,,0.0330739021301269,7.376802921295166,51.30572962760925,,0.0330739021301269,7.376802921295166,0.06588882207870478,0.4478451609611511,0.22673159837722776,0.6745767593383789,,,3.1424360275268555,2.4597654342651367,,,3.183660745620727,2.5018773078918457,17756415.99999997
30,11,0.0820748805999755,0.4918093681335449,2.713871717453003,0.2333700656890869,2.2902328968048096,,,,,0.0721909999847412,0.4792008399963379,2.654770612716675,0.2435169219970703,2.234071969985962,,,,,0.082735538482666,0.4793405532836914,,0.2254300117492675,,,,,,0.0646295547485351,0.4798264503479004,,0.2419888973236084,,183.279171705246,,0.0283098220825195,13.72275447845459,183.279171705246,,0.0283098220825195,13.72275447845459,0.07540774345397945,0.48254430294036865,0.23607647418975827,0.718620777130127,,,3.206162452697754,2.4775888919830322,,,3.2877559661865234,2.5236029624938965,30397439.999999966
31,11,0.0738658905029296,0.5097615718841553,2.7123286724090576,0.2523286342620849,2.2733733654022217,,,,,0.060328722000122,0.509329080581665,2.655051946640014,0.2533712387084961,2.2625086307525635,,,,,0.0626759529113769,0.5092148780822754,,0.2347135543823242,,,,,,0.0503301620483398,0.5115945339202881,,0.2444510459899902,,,,0.0320558547973632,28.961023092269897,,,0.0320558547973632,28.961023092269897,0.06180018186569207,0.509975016117096,0.24621611833572388,0.7561911344528198,,,3.2247097492218013,2.5158798694610596,,,3.2959561347961426,2.5257019996643066,68839423.99999982
32,11,0.0652234554290771,0.5609121322631836,2.716623306274414,0.2577500343322754,2.2619564533233643,,,,,0.0641930103302002,0.5492010116577148,2.6883082389831543,0.2512588500976562,2.23978328704834,,,,,0.060784101486206,0.5491619110107422,,0.2643141746520996,,,,,,0.0704236030578613,0.5522408485412598,,0.2646212577819824,,,,0.0328555107116699,49.4736750125885,,,0.0328555107116699,49.4736750125885,0.06515604257583615,0.5528789758682251,0.2594860792160034,0.8123650550842285,,,3.3017022609710693,2.491042137145996,,,3.342758893966675,2.5197064876556396,141113343.9999999
33,11,0.072235107421875,0.5899250507354736,2.7993619441986084,0.2616903781890869,2.296348810195923,,,,,0.0674521923065185,0.5911414623260498,2.7833144664764404,0.2732725143432617,2.2523021697998047,,,,,0.0593836307525634,0.5895073413848877,,0.2840752601623535,,,,,,0.0634362697601318,0.5795502662658691,,0.2663977146148681,,,,0.0691256523132324,137.30155181884766,,,0.0691256523132324,137.30155181884766,0.06562680006027218,0.5875310301780701,0.2713589668273926,0.8588899970054626,,,3.441908121109009,2.5255746841430664,,,3.461522102355957,2.5580391883850098,593784831.9999998
34,11,0.0709757804870605,0.6313011646270752,2.785919427871704,0.2941732406616211,2.279278516769409,,,,,0.0722699165344238,0.6211655139923096,2.733332395553589,0.2737536430358886,2.2526679039001465,,,,,0.0715951919555664,0.6328015327453613,,0.3002750873565674,,,,,,0.0600578784942626,0.6194140911102295,,0.3080208301544189,,,,0.0358903408050537,279.335914850235,,,0.0358903408050537,279.335914850235,0.06872469186782833,0.6261705756187439,0.294055700302124,0.9202262759208679,,,3.4267678260803223,2.526421546936035,,,3.48819637298584,2.5734517574310303,616591359.9999998
35,11,0.0613470077514648,0.6520256996154785,2.8158791065216064,0.2836959362030029,2.2709436416625977,,,,,0.0711512565612793,0.6617157459259033,2.7409982681274414,0.2736077308654785,2.2538678646087646,,,,,0.0608651638031005,0.661778450012207,,0.2859585285186767,,,,,,0.0617847442626953,0.6497373580932617,,0.3141536712646484,,,,0.034064769744873,,,,0.034064769744873,,0.06378704309463497,0.6563143134117126,0.28935396671295166,0.9456682801246643,,,3.473865270614624,2.527475595474243,,,3.52925181388855,2.5546395778656006,1170456575.9999983
36,11,0.0739612579345703,0.7116298675537109,2.8111507892608643,0.3233039379119873,2.309028625488281,,,,,0.0659053325653076,0.7116255760192871,2.7464778423309326,0.315596342086792,2.2648024559021,,,,,0.0720257759094238,0.7099061012268066,,0.2866988182067871,,,,,,0.0624618530273437,0.6996238231658936,,0.2940571308135986,,,,0.0335123538970947,,,,0.0335123538970947,,0.06858855485916135,0.7081963419914246,0.30491405725479126,1.0131103992462158,,,3.5240087509155273,2.580398797988892,,,3.5967419147491455,2.632332563400268,2302951423.999998
37,11,0.0705611705780029,0.7517192363739014,2.859429359436035,0.31329345703125,2.285485982894897,,,,,0.0824244022369384,0.7522895336151123,2.767418146133423,0.3239414691925049,2.265242099761963,,,,,0.0656464099884033,0.7495648860931396,,0.3362126350402832,,,,,,0.071160078048706,0.7393953800201416,,0.2936444282531738,,,,0.0364539623260498,,,,0.0364539623260498,,0.07244801521301265,0.7482422590255737,0.316772997379303,1.0650152564048767,,,3.6021320819854736,2.5891835689544678,,,3.6817097663879395,2.598779439926147,5010194431.999999
38,11,0.0750863552093505,0.7917847633361816,2.8431713581085205,0.317518949508667,2.3431060314178467,,,,,0.0608682632446289,0.790987491607666,2.826267719268799,0.3230049610137939,2.2766401767730717,,,,,0.0717551708221435,0.7998425960540771,,0.3226802349090576,,,,,,0.0639984607696533,0.8016140460968018,,0.3363912105560303,,,,0.040457010269165,,,,0.040457010269165,,0.06792706251144405,0.7960572242736816,0.3248988389968872,1.1209560632705688,,,3.6781234741210938,2.5996451377868657,,,3.7100424766540527,2.6606249809265137,11120738303.999989
39,11,0.0720133781433105,0.8520865440368652,2.87555193901062,0.356328010559082,2.2942206859588623,,,,,0.0714163780212402,0.8520088195800781,2.813297986984253,0.368950605392456,2.2847256660461426,,,,,0.0808479785919189,0.8515393733978271,,0.385451078414917,,,,,,0.0741126537322998,0.8416337966918945,,0.343416690826416,,,,0.0444202423095703,,,,0.0444202423095703,,0.07459759712219236,0.8493171334266663,0.3635365962982178,1.212853729724884,,,3.7367231845855713,2.6536762714385986,,,3.799651861190796,2.6505486965179443,24420286463.999992
40,11,0.0716681480407714,0.903496026992798,2.8980555534362797,0.3772292137145996,2.3042514324188232,,,,,0.0693769454956054,0.8898589611053467,2.8401925563812256,0.3634705543518066,2.28608512878418,,,,,0.0718381404876709,0.892378568649292,,0.3623554706573486,,,,,,0.0765724182128906,0.9011902809143066,,0.3452882766723633,,,,0.0720915794372558,,,,0.0720915794372558,,0.07236391305923456,0.8967309594154358,0.36208587884902954,1.2588168382644653,,,3.7994284629821777,2.6495556831359868,,,3.873219728469849,2.681480646133423,79265529855.99994
41,11,0.0613734722137451,0.952035665512085,2.9535489082336426,0.3768000602722168,2.319540500640869,,,,,0.0769600868225097,0.9418497085571288,2.851133108139038,0.3631036281585693,2.2913060188293457,,,,,0.0706148147583007,0.952200412750244,,0.404057502746582,,,,,,0.0659887790679931,0.9530184268951416,,0.3661701679229736,,,,0.0411984920501709,,,,0.0411984920501709,,0.06873428821563715,0.9497760534286499,0.37753283977508545,1.3273088932037354,,,3.8699429035186768,2.654409646987915,,,3.9669580459594727,2.696340560913086,90596442112.0
42,11,0.069425344467163,1.022470474243164,2.9423162937164307,0.3833701610565185,2.3481016159057617,,,,,0.0773468017578125,1.0225064754486084,2.9033515453338623,0.3943707942962646,2.2915642261505127,,,,,0.0713284015655517,1.0122904777526855,,0.3942015171051025,,,,,,0.0710220336914062,1.0023441314697266,,0.3948848247528076,,,,0.0715448856353759,,,,0.0715448856353759,,0.07228064537048334,1.0149028897285461,0.3917068243026733,1.4066097140312195,,,4.003204822540283,2.6859350204467773,,,4.034212112426758,2.7314717769622803,314657734655.99963
43,11,0.0801870822906494,1.0617907047271729,2.9483602046966557,0.3948986530303955,2.3378076553344727,,,,,0.0635547637939453,1.0609755516052246,2.8944005966186523,0.3939292430877685,2.297910451889038,,,,,0.0791158676147461,1.0504255294799805,,0.4431931972503662,,,,,,0.0720348358154296,1.0603971481323242,,0.392019510269165,,,,0.0416083335876464,,,,0.0416083335876464,,0.0737231373786926,1.0583972334861755,0.40601015090942383,1.4644073843955994,,,4.018930912017822,2.6918396949768066,,,4.0903379917144775,2.732706308364868,365990772735.99927
44,11,0.0716135501861572,1.1219234466552734,2.9673120975494385,0.4248220920562744,2.3368191719055176,,,,,0.0719721317291259,1.1303329467773438,2.966608047485352,0.4021213054656982,2.306753396987915,,,,,0.0750179290771484,1.120289325714111,,0.3931996822357178,,,,,,0.0715565681457519,1.1202173233032229,,0.4255282878875732,,,,0.0508592128753662,,,,0.0508592128753662,,0.07254004478454584,1.1231907606124878,0.4114178419113159,1.5346086025238037,,,4.168913125991821,2.7088747024536133,,,4.160849094390869,2.761641263961792,894724734975.9998
45,11,0.0636937618255615,1.191908597946167,3.0271871089935303,0.4453709125518799,2.351111888885498,,,,,0.0760481357574462,1.2004315853118896,2.9162962436676025,0.4241006374359131,2.3052010536193848,,,,,0.0813729763031005,1.1901895999908447,,0.4352912902832031,,,,,,0.0706253051757812,1.190727472305298,,0.4427773952484131,,,,0.0414934158325195,,,,0.0414934158325195,,0.07293504476547236,1.1933143138885498,0.4368850588798523,1.630199372768402,,,4.1927759647369385,2.729301691055298,,,4.282789468765259,2.796482801437378,1459919781887.9988
46,11,0.0715565681457519,1.2734954357147217,3.0407214164733887,0.4341747760772705,2.385826349258423,,,,,0.0732984542846679,1.2707312107086182,2.9452974796295166,0.4558198451995849,2.30930233001709,,,,,0.0719118118286132,1.2508161067962646,,0.4437386989593506,,,,,,0.0817501544952392,1.2505145072937012,,0.4424929618835449,,,,0.051870584487915,,,,0.051870584487915,,0.07462924718856806,1.2613893151283264,0.44405657052993774,1.7054458856582642,,,4.289327144622803,2.765122175216675,,,4.385773420333862,2.8200011253356934,3650067890175.997
47,11,0.0814962387084961,1.332489252090454,3.038174867630005,0.4585564136505127,2.3556222915649414,,,,,0.0727276802062988,1.3408443927764893,2.9813544750213623,0.4969098567962646,2.337369918823242,,,,,0.0737471580505371,1.330711841583252,,0.4468283653259277,,,,,,0.0736382007598877,1.320906162261963,,0.4561355113983154,,,,0.0413105487823486,,,,0.0413105487823486,,0.07540231943130492,1.3312379121780396,0.4646075367927551,1.7958454489707947,,,4.39492654800415,2.834279775619507,,,4.452160358428955,2.814178705215454,5813942878207.995
48,11,0.072484016418457,1.400965452194214,3.0923192501068115,0.4929277896881103,2.3817172050476074,,,,,0.0720062255859375,1.420935869216919,3.039891242980957,0.4924385547637939,2.31998872756958,,,,,0.0827672481536865,1.41206955909729,,0.5143024921417236,,,,,,0.0773251056671142,1.4006359577178955,,0.4937682151794433,,,,0.047745943069458,,,,0.047745943069458,,0.0761456489562988,1.4086517095565796,0.4983592629432678,1.9070109724998474,,,4.5328333377838135,2.812427282333374,,,4.565768718719482,2.8746449947357178,13439288213503.998
49,11,0.0834388732910156,1.4710476398468018,3.131382703781128,0.5032382011413574,2.3723223209381104,,,,,0.0814645290374755,1.481027364730835,3.0501649379730225,0.501744270324707,2.3279316425323486,,,,,0.0712132453918457,1.4825356006622314,,0.482400894165039,,,,,,0.0818612575531005,1.491137981414795,,0.4949204921722412,,,,0.0512135028839111,,,,0.0512135028839111,,0.07949447631835932,1.4814371466636658,0.4955759644508362,1.977013111114502,,,4.612656831741333,2.8296759128570557,,,4.685869216918945,2.8755605220794678,28830639063039.98
50,11,0.0823206901550293,1.5824997425079346,3.098267078399658,0.5033702850341797,2.3583717346191406,,,,,0.0718250274658203,1.591320514678955,3.07257080078125,0.5145609378814697,2.3531863689422607,,,,,0.0711619853973388,1.5610520839691162,,0.5173780918121338,,,,,,0.0717942714691162,1.571216106414795,,0.5129036903381348,,,,0.0558197498321533,,,,0.0558197498321533,,0.07427549362182616,1.5765221118927002,0.5120532512664795,2.0885753631591797,,,4.735716342926025,2.8677473068237305,,,4.763087511062622,2.8617420196533203,62847451135999.98


==> benchmark/2026-10-11/para-n-ten-qubit-bell.csv <==
qubit-number,gate-number,para-n-ten-qubit-bell-allein_opt:iso-to-perpl,para-n-ten-qubit-bell-allein_opt:perpl-to-fgg,para-n-ten-qubit-bell-allein_opt:iso-simulation,para-n-ten-qubit-bell-allein_opt:iso-to-fgg,para-n-ten-qubit-bell-allein_opt:iso-fgg-simulation,para-n-ten-qubit-bell-allein_opt:qiskit-simulation,para-n-ten-qubit-bell-allein_opt:qsim-simulation,para-n-ten-qubit-bell-allein_opt:qtorch-simulation,para-n-ten-qubit-bell-allein_opt:quimb-simulation,para-n-ten-qubit-bell-ein_opt:iso-to-perpl,para-n-ten-qubit-bell-ein_opt:perpl-to-fgg,para-n-ten-qubit-bell-ein_opt:iso-simulation,para-n-ten-qubit-bell-ein_opt:iso-to-fgg,para-n-ten-qubit-bell-ein_opt:iso-fgg-simulation,para-n-ten-qubit-bell-ein_opt:qiskit-simulation,para-n-ten-qubit-bell-ein_opt:qsim-simulation,para-n-ten-qubit-bell-ein_opt:qtorch-simulation,para-n-ten-qubit-bell-ein_opt:quimb-simulation,para-n-ten-qubit-bell-id_detect:iso-to-perpl,para-n-ten-qubit-bell-id_detect:perpl-to-fgg,para-n-ten-qubit-bell-id_detect:iso-simulation,para-n-ten-qubit-bell-id_detect:iso-to-fgg,para-n-ten-qubit-bell-id_detect:iso-fgg-simulation,para-n-ten-qubit-bell-id_detect:qiskit-simulation,para-n-ten-qubit-bell-id_detect:qsim-simulation,para-n-ten-qubit-bell-id_detect:qtorch-simulation,para-n-ten-qubit-bell-id_detect:quimb-simulation,para-n-ten-qubit-bell-no_opt:iso-to-perpl,para-n-ten-qubit-bell-no_opt:perpl-to-fgg,para-n-ten-qubit-bell-no_opt:iso-simulation,para-n-ten-qubit-bell-no_opt:iso-to-fgg,para-n-ten-qubit-bell-no_opt:iso-fgg-simulation,para-n-ten-qubit-bell-no_opt:qiskit-simulation,para-n-ten-qubit-bell-no_opt:qsim-simulation,para-n-ten-qubit-bell-no_opt:qtorch-simulation,para-n-ten-qubit-bell-no_opt:quimb-simulation,para-n-ten-qubit-bell-avg:qiskit-simulation,para-n-ten-qubit-bell-avg:qsim-simulation,para-n-ten-qubit-bell-avg:qtorch-simulation,para-n-ten-qubit-bell-avg:quimb-simulation,para-n-ten-qubit-bell-avg:iso-to-perpl,para-n-ten-qubit-bell-avg:perpl-to-fgg,para-n-ten-qubit-bell-avg:iso-to-fgg,para-n-ten-qubit-bell-avg:iso-perpl-fgg,para-n-ten-qubit-bell-no_opt:iso-perpl-fgg-total,para-n-ten-qubit-bell-no_opt:iso-fgg-total,para-n-ten-qubit-bell-ein_opt:iso-perpl-fgg-total,para-n-ten-qubit-bell-ein_opt:iso-fgg-total,para-n-ten-qubit-bell-id_detect:iso-perpl-fgg-total,para-n-ten-qubit-bell-id_detect:iso-fgg-total,para-n-ten-qubit-bell-allein_opt:iso-perpl-fgg-total,para-n-ten-qubit-bell-allein_opt:iso-fgg-total,para-n-ten-qubit-bell-avg:qtorch-simulation-full
10,10,0.073516845703125,0.1395549774169922,2.17818546295166,0.1214804649353027,2.118349075317383,,,,,0.0634307861328125,0.1396057605743408,2.1736607551574707,0.1309230327606201,2.107672929763794,,,,,0.0500893592834472,0.1404988765716552,2.141505718231201,0.1240108013153076,2.0962400436401367,,,,,0.0566191673278808,0.1410696506500244,2.1399526596069336,0.1336705684661865,2.091279983520508,1.537891864776611,2.2867414951324463,0.0280790328979492,1.551504373550415,1.537891864776611,2.2867414951324463,0.0280790328979492,1.551504373550415,0.06091403961181638,0.14018231630325315,0.12752121686935422,0.26770353317260737,2.337641477584839,2.2249505519866943,2.376697301864624,2.238595962524414,2.3320939540863037,2.2202508449554443,2.3912572860717773,2.2398295402526855,28.752929687499982
20,20,0.0513372421264648,0.3109173774719238,,0.1833622455596923,,,,,,0.0707156658172607,0.3103573322296142,,0.1837539672851562,,,,,,0.0706038475036621,0.3102095127105713,,0.163043737411499,,,,,,0.070451021194458,0.3097643852233886,,0.1723866462707519,,1.5399882793426514,59.1173529624939,0.1304552555084228,3.599757194519043,1.5399882793426514,59.1173529624939,0.1304552555084228,3.599757194519043,0.0657769441604614,0.31031215190887446,0.17563664913177485,0.4859488010406493,,,,,,,,,136792.24999999994
30,30,0.0628089904785156,0.6594302654266357,,0.2720367908477783,,,,,,0.0711305141448974,0.6700112819671631,,0.2758541107177734,,,,,,0.0811448097229003,0.6594336032867432,,0.2529103755950928,,,,,,0.0669801235198974,0.6702048778533936,,0.2828092575073242,,160.45440554618835,,0.1123502254486084,16.017885208129883,160.45440554618835,,0.1123502254486084,16.017885208129883,0.07051610946655268,0.6647700071334839,0.2709026336669922,0.9356726408004761,,,,,,,,,120635136.0
40,40,0.0720636844635009,1.2913122177124023,,0.3973698616027832,,,,,,0.0643756389617919,1.3009872436523438,,0.4341106414794922,,,,,,0.0710556507110595,1.3026683330535889,,0.4034204483032226,,,,,,0.0736918449401855,1.2924160957336426,,0.4075345993041992,,,,0.0601818561553955,,,,0.0601818561553955,,0.07029670476913445,1.2968459725379944,0.4106088876724243,1.7074548602104187,,,,,,,,,66170650623.99999
50,50,0.0630459785461425,2.232048749923706,,0.6152791976928711,,,,,,0.0827546119689941,2.251830816268921,,0.5772433280944824,,,,,,0.0807621479034423,2.2335500717163086,,0.5960371494293213,,,,,,0.0711474418640136,2.2117156982421875,,0.5889248847961426,,,,0.1143972873687744,,,,0.1143972873687744,,0.07442754507064812,2.2322863340377808,0.5943711400032043,2.826657474040985,,,,,,,,,128799895191551.98
60,60,0.0838582515716552,3.6929500102996826,,0.8760566711425781,,,,,,0.0953474044799804,3.675159454345703,,0.8457581996917725,,,,,,0.0870923995971679,3.653947591781616,,0.8476130962371826,,,,,,0.0841684341430664,3.672708511352539,,0.8533670902252197,,,,0.2127532958984375,,,,0.2127532958984375,,0.08761662244796747,3.6736913919448853,0.8556987643241882,4.5293901562690735,,,,,,,,,2.452878500172923e+17
70,70,0.0831120014190673,5.7744574546813965,,1.218029260635376,,,,,,0.1024529933929443,5.716004848480225,,1.2029812335968018,,,,,,0.0931103229522705,5.796024560928345,,1.1550147533416748,,,,,,0.0939054489135742,5.784554719924927,,1.164445400238037,,,,0.1864435672760009,,,,0.1864435672760009,,0.09314519166946408,5.767760396003723,1.1851176619529724,6.952878057956696,,,,,,,,,2.201137132627096e+20
80,80,0.0962252616882324,8.516654253005981,,1.5947973728179932,,,,,,0.0940866470336914,8.546941041946411,,1.5724363327026367,,,,,,0.1129248142242431,8.535712242126465,,1.6046853065490725,,,,,,0.0949044227600097,8.41713285446167,,1.6432418823242188,,,,0.1976106166839599,,,,0.1976106166839599,,0.09953528642654415,8.504110097885132,1.6037902235984802,10.107900321483612,,,,,,,,,2.3889657673920854e+23
90,90,0.1345827579498291,12.0392427444458,,2.1045501232147217,,,,,,0.1232531070709228,12.14856505393982,,2.1335575580596924,,,,,,0.1022994518280029,12.019616842269896,,2.094052791595459,,,,,,0.112537145614624,11.957962036132812,,2.093608856201172,,,,0.1978001594543457,,,,0.1978001594543457,,0.1181681156158447,12.041346669197083,2.1064423322677612,14.147789001464844,,,,,,,,,2.448647371655672e+26


==> benchmark/2026-10-11/para-two-n-bell-state.csv <==
qubit-number,gate-number,para-two-n-bell-state-allein_opt:iso-to-perpl,para-two-n-bell-state-allein_opt:perpl-to-fgg,para-two-n-bell-state-allein_opt:iso-simulation,para-two-n-bell-state-allein_opt:iso-to-fgg,para-two-n-bell-state-allein_opt:iso-fgg-simulation,para-two-n-bell-state-allein_opt:qiskit-simulation,para-two-n-bell-state-allein_opt:qsim-simulation,para-two-n-bell-state-allein_opt:qtorch-simulation,para-two-n-bell-state-allein_opt:quimb-simulation,para-two-n-bell-state-ein_opt:iso-to-perpl,para-two-n-bell-state-ein_opt:perpl-to-fgg,para-two-n-bell-state-ein_opt:iso-simulation,para-two-n-bell-state-ein_opt:iso-to-fgg,para-two-n-bell-state-ein_opt:iso-fgg-simulation,para-two-n-bell-state-ein_opt:qiskit-simulation,para-two-n-bell-state-ein_opt:qsim-simulation,para-two-n-bell-state-ein_opt:qtorch-simulation,para-two-n-bell-state-ein_opt:quimb-simulation,para-two-n-bell-state-id_detect:iso-to-perpl,para-two-n-bell-state-id_detect:perpl-to-fgg,para-two-n-bell-state-id_detect:iso-simulation,para-two-n-bell-state-id_detect:iso-to-fgg,para-two-n-bell-state-id_detect:iso-fgg-simulation,para-two-n-bell-state-id_detect:qiskit-simulation,para-two-n-bell-state-id_detect:qsim-simulation,para-two-n-bell-state-id_detect:qtorch-simulation,para-two-n-bell-state-id_detect:quimb-simulation,para-two-n-bell-state-no_opt:iso-to-perpl,para-two-n-bell-state-no_opt:perpl-to-fgg,para-two-n-bell-state-no_opt:iso-simulation,para-two-n-bell-state-no_opt:iso-to-fgg,para-two-n-bell-state-no_opt:iso-fgg-simulation,para-two-n-bell-state-no_opt:qiskit-simulation,para-two-n-bell-state-no_opt:qsim-simulation,para-two-n-bell-state-no_opt:qtorch-simulation,para-two-n-bell-state-no_opt:quimb-simulation,para-two-n-bell-state-avg:qiskit-simulation,para-two-n-bell-state-avg:qsim-simulation,para-two-n-bell-state-avg:qtorch-simulation,para-two-n-bell-state-avg:quimb-simulation,para-two-n-bell-state-avg:iso-to-perpl,para-two-n-bell-state-avg:perpl-to-fgg,para-two-n-bell-state-avg:iso-to-fgg,para-two-n-bell-state-avg:iso-perpl-fgg,para-two-n-bell-state-no_opt:iso-perpl-fgg-total,para-two-n-bell-state-no_opt:iso-fgg-total,para-two-n-bell-state-ein_opt:iso-perpl-fgg-total,para-two-n-bell-state-ein_opt:iso-fgg-total,para-two-n-bell-state-id_detect:iso-perpl-fgg-total,para-two-n-bell-state-id_detect:iso-fgg-total,para-two-n-bell-state-allein_opt:iso-perpl-fgg-total,para-two-n-bell-state-allein_opt:iso-fgg-total,para-two-n-bell-state-avg:qtorch-simulation-full
2,2,0.0500297546386718,0.030766487121582,1.964608907699585,0.0743083953857421,1.9550659656524656,,,,,0.0602233409881591,0.0314302444458007,1.9468700885772705,0.0852258205413818,1.9698333740234373,,,,,0.0634357929229736,0.030029296875,1.9534835815429688,0.0772302150726318,1.9611752033233645,,,,,0.052945852279663,0.0309207439422607,1.960821866989136,0.0732734203338623,1.9683635234832764,1.5097589492797852,2.2419474124908447,0.0090746879577636,1.434744358062744,1.5097589492797852,2.2419474124908447,0.0090746879577636,1.434744358062744,0.05665868520736688,0.03078669309616085,0.0775094628334045,0.10829615592956535,2.0446884632110596,2.0416369438171387,2.0385236740112305,2.055059194564819,2.0469486713409424,2.038405418395996,2.045405149459839,2.0293743610382076,0.0362987518310544
4,4,0.0595722198486328,0.0397872924804687,1.9760658740997317,0.0819525718688964,1.9941155910491943,,,,,0.0608699321746826,0.0403046607971191,1.969602108001709,0.0813221931457519,1.9765870571136477,,,,,0.0633823871612548,0.0377583503723144,1.9756805896759035,0.0838100910186767,1.973390817642212,,,,,0.0585405826568603,0.0392549037933349,1.9771535396575928,0.0821526050567627,1.962343692779541,1.4563822746276855,2.2638487815856934,0.0112261772155761,1.4979939460754397,1.4563822746276855,2.2638487815856934,0.0112261772155761,1.4979939460754397,0.060591280460357624,0.03927630186080928,0.08230936527252192,0.12158566713333119,2.074949026107788,2.0444962978363037,2.0707767009735107,2.0579092502593994,2.0768213272094727,2.0572009086608887,2.075425386428833,2.076068162918091,0.1796188354492176
6,6,0.0603218078613281,0.0498464107513427,2.000096321105957,0.0840113162994384,1.991790771484375,,,,,0.0597691535949707,0.0590240955352783,1.9952256679534912,0.091677188873291,1.990614652633667,,,,,0.0607161521911621,0.046708345413208,1.9892737865448,0.0831248760223388,1.985607385635376,,,,,0.0618672370910644,0.0487356185913085,1.98792576789856,0.0929925441741943,1.9963572025299072,1.4827227592468262,2.286385297775269,0.0089111328125,1.4989020824432373,1.4827227592468262,2.286385297775269,0.0089111328125,1.4989020824432373,0.06066858768463133,0.05107861757278437,0.08795148134231562,0.1390300989151,2.098528623580933,2.0893497467041016,2.1140189170837402,2.082291841506958,2.09669828414917,2.068732261657715,2.110264539718628,2.0758020877838135,0.5703125
8,8,0.0648002624511718,0.0683867931365966,2.062950372695923,0.1135525703430175,2.032665014266968,,,,,0.0517888069152832,0.0684320926666259,2.027981996536255,0.0952193737030029,2.002714872360229,,,,,0.0594739913940429,0.0676965713500976,2.025612592697144,0.0920579433441162,2.0021800994873047,,,,,0.0526609420776367,0.0694608688354492,2.0200791358947754,0.1002707481384277,2.158909559249878,1.5392684936523438,2.2617075443267822,0.0207209587097167,1.5663175582885742,1.5392684936523438,2.2617075443267822,0.0207209587097167,1.5663175582885742,0.05718100070953365,0.06849408149719233,0.10027515888214109,0.1687692403793334,2.1422009468078613,2.2591803073883057,2.148202896118164,2.097934246063232,2.1527831554412846,2.094238042831421,2.1961374282836914,2.146217584609986,5.304565429687475
10,10,0.0491423606872558,0.0880522727966308,2.1163063049316406,0.1137347221374511,2.0833683013916016,,,,,0.0601027011871337,0.0881974697113037,2.111229658126831,0.101255178451538,2.098605155944824,,,,,0.0602102279663085,0.0866177082061767,2.119176387786865,0.1017463207244873,2.053865909576416,,,,,0.0602006912231445,0.0998754501342773,2.0681769847869877,0.0921852588653564,2.043614625930786,1.4634075164794922,2.306551456451416,0.0131113529205322,1.5666542053222656,1.4634075164794922,2.306551456451416,0.0131113529205322,1.5666542053222656,0.057413995265960624,0.09068572521209713,0.1022303700447082,0.1929160952568053,2.2282531261444096,2.1357998847961426,2.2595298290252686,2.1998603343963623,2.26600432395935,2.1556122303009033,2.2535009384155273,2.1971030235290527,13.426025390624973
12,12,0.0592627525329589,0.1181573867797851,2.9024453163146973,0.124781847000122,2.2862563133239746,,,,,0.0606482028961181,0.1181104183197021,2.8760948181152344,0.114748477935791,2.2653982639312744,,,,,0.059741735458374,0.1172847747802734,2.587747812271118,0.1337802410125732,2.2168853282928467,,,,,0.0516591072082519,0.1179931163787841,2.570737361907959,0.123957872390747,2.305356740951538,1.4585378170013428,2.3900458812713623,0.0305969715118408,1.5539495944976809,1.4585378170013428,2.3900458812713623,0.0305969715118408,1.5539495944976809,0.057827949523925726,0.11788642406463617,0.12431710958480831,0.24220353364944447,2.740389585494995,2.429314613342285,3.0548534393310547,2.3801467418670654,2.7647743225097656,2.35066556930542,3.0798654556274414,2.4110381603240967,125.32519531249991
14,14,0.0622453689575195,0.158555269241333,15.461923837661743,0.1449272632598877,4.545944213867188,,,,,0.0500714778900146,0.1583647727966308,14.992838621139526,0.1332306861877441,4.465172529220581,,,,,0.0639848709106445,0.158125638961792,9.833971977233888,0.1444911956787109,3.554509162902832,,,,,0.0588142871856689,0.1592147350311279,9.390344142913818,0.1229431629180908,3.448220729827881,1.5024101734161377,2.9151461124420166,0.0179882049560546,1.5632555484771729,1.5024101734161377,2.9151461124420166,0.0179882049560546,1.5632555484771729,0.05877900123596187,0.15856510400772092,0.1363980770111084,0.29496318101882935,9.608373165130615,3.5711638927459717,15.201274871826172,4.598403215408325,10.056082487106325,3.699000358581543,15.682724475860596,4.690871477127076,294.7187499999986
16,16,0.0604774951934814,0.2095749378204345,,0.15631103515625,35.64214015007019,,,,,0.0691771507263183,0.1981430053710937,,0.1354053020477295,38.07992649078369,,,,,0.0607869625091552,0.1980669498443603,,0.1545820236206054,19.956422805786133,,,,,0.0723559856414794,0.2006938457489013,,0.1628193855285644,20.00064969062805,1.4983580112457275,5.191894769668579,0.0551366806030273,1.5894227027893066,1.4983580112457275,5.191894769668579,0.0551366806030273,1.5894227027893066,0.06569939851760857,0.20161968469619745,0.15227943658828733,0.35389912128448475,,20.163469076156616,,38.21533179283142,,20.11100482940674,,35.79845118522644,3613.4374999999973
18,18,0.0710015296936035,0.2487730979919433,,0.1518783569335937,,,,,,0.0628252029418945,0.2503557205200195,,0.162743330001831,,,,,,0.0726118087768554,0.2505900859832763,,0.1655540466308593,,,,,,0.0609478950500488,0.2481610774993896,,0.1526544094085693,,1.485149383544922,16.695589303970337,0.0662703514099121,1.5897414684295654,1.485149383544922,16.695589303970337,0.0662703514099121,1.5897414684295654,0.06684660911560056,0.24946999549865717,0.15820753574371332,0.4076775312423705,,,,,,,,,17372.374999999996
20,20,0.0727758407592773,0.3086700439453125,,0.1674056053161621,,,,,,0.0737688541412353,0.3089354038238525,,0.1756412982940673,,,,,,0.0542747974395751,0.3091914653778076,,0.1737508773803711,,,,,,0.0804207324981689,0.3099853992462158,,0.182173490524292,,1.5477774143218994,45.66006135940552,0.039863109588623,1.7023992538452148,1.5477774143218994,45.66006135940552,0.039863109588623,1.7023992538452148,0.07031005620956414,0.3091955780982971,0.17474281787872312,0.48393839597702026,,,,,,,,,41799.49999999995
22,22,0.0627264976501464,0.3686914443969726,,0.1936774253845214,,,,,,0.0602402687072753,0.3812813758850097,,0.1828508377075195,,,,,,0.0613424777984619,0.3709819316864013,,0.2021915912628173,,,,,,0.0613365173339843,0.3801522254943847,,0.1944830417633056,,1.8516881465911863,175.60550713539124,0.0422613620758056,2.1377487182617188,1.8516881465911863,175.60550713539124,0.0422613620758056,2.1377487182617188,0.06141144037246698,0.3752767443656921,0.19330072402954096,0.568577468395233,,,,,,,,,177256.99999999974
24,24,0.0612313747406005,0.4496173858642578,,0.2137119770050048,,,,,,0.060230016708374,0.4508178234100342,,0.2127039432525634,,,,,,0.0613725185394287,0.4515514373779297,,0.2154064178466797,,,,,,0.0694677829742431,0.438399076461792,,0.2334697246551513,,2.749689817428589,,0.0749697685241699,2.150697708129883,2.749689817428589,,0.0749697685241699,2.150697708129883,0.06307542324066158,0.4475964307785034,0.2188230156898498,0.6664194464683533,,,,,,,,,1257783.9999999995
26,26,0.0605707168579101,0.5292003154754639,,0.2331995964050293,,,,,,0.0500681400299072,0.5301394462585449,,0.2306945323944091,,,,,,0.0720155239105224,0.5315871238708496,,0.2318811416625976,,,,,,0.0715432167053222,0.5280661582946777,,0.2441287040710449,,6.7290120124816895,,0.0678515434265136,3.451998233795166,6.7290120124816895,,0.0678515434265136,3.451998233795166,0.06354939937591547,0.529748260974884,0.2349759936332702,0.7647242546081543,,,,,,,,,4553439.999999995
28,28,0.0725712776184082,0.6498856544494629,,0.256230354309082,,,,,,0.0612735748291015,0.6503407955169678,,0.2564141750335693,,,,,,0.0695216655731201,0.6417140960693359,,0.2642040252685547,,,,,,0.0594944953918457,0.6399023532867432,,0.2922086715698242,,27.03178286552429,,0.0563766956329345,8.581532001495361,27.03178286552429,,0.0563766956329345,8.581532001495361,0.06571525335311888,0.6454607248306274,0.26726430654525757,0.912725031375885,,,,,,,,,15133503.999999981
30,30,0.0717761516571044,0.7702958583831787,,0.3254706859588623,,,,,,0.0716772079467773,0.7703595161437988,,0.2816431522369385,,,,,,0.0723199844360351,0.7731297016143799,,0.2978127002716064,,,,,,0.0753273963928222,0.7603466510772705,,0.2932112216949463,,156.15549087524414,,0.1858136653900146,27.103825330734253,156.15549087524414,,0.1858136653900146,27.103825330734253,0.07277518510818475,0.768532931804657,0.2995344400405884,1.0680673718452454,,,,,,,,,199515903.99999994
32,32,0.0714807510375976,0.8806490898132324,,0.3430025577545166,,,,,,0.0634064674377441,0.8811013698577881,,0.3226871490478515,,,,,,0.0635130405426025,0.8820984363555908,,0.304840087890625,,,,,,0.0622375011444091,0.8701388835906982,,0.347996711730957,,,,0.0486292839050293,121.32918453216551,,,0.0486292839050293,121.32918453216551,0.06515944004058832,0.8784969449043274,0.32963162660598755,1.208128571510315,,,,,,,,,208861184.0
34,34,0.0547127723693847,1.0409457683563232,,0.3884603977203369,,,,,,0.0818879604339599,1.043002367019653,,0.344970703125,,,,,,0.0730898380279541,1.030994892120361,,0.3636538982391357,,,,,,0.0738000869750976,1.0309178829193115,,0.3856129646301269,,,,0.142275333404541,,,,0.142275333404541,,0.07087266445159908,1.0364652276039124,0.3706744909286499,1.4071397185325623,,,,,,,,,2444271615.9999995
36,36,0.0614421367645263,1.191664218902588,,0.4027738571166992,,,,,,0.0760254859924316,1.1829757690429688,,0.403386116027832,,,,,,0.0731542110443115,1.180929183959961,,0.3871142864227295,,,,,,0.060448408126831,1.170989990234375,,0.4059731960296631,,,,0.1171441078186035,,,,0.1171441078186035,,0.06776756048202509,1.1816397905349731,0.39981186389923096,1.581451654434204,,,,,,,,,8050081791.999999
38,38,0.0730371475219726,1.3619279861450195,,0.4545722007751465,,,,,,0.0826170444488525,1.3635993003845217,,0.4422855377197265,,,,,,0.0822901725769043,1.351680040359497,,0.4619057178497314,,,,,,0.0707800388336181,1.3516311645507812,,0.4328830242156982,,,,0.1047949790954589,,,,0.1047949790954589,,0.07718110084533687,1.3572096228599548,0.4479116201400757,1.8051212430000305,,,,,,,,,28805824511.999977
40,40,0.0804333686828613,1.5519068241119385,,0.4626481533050537,,,,,,0.0729017257690429,1.5550978183746338,,0.4634966850280761,,,,,,0.0750708580017089,1.541574478149414,,0.488332986831665,,,,,,0.0622544288635253,1.5416815280914309,,0.4648005962371826,,,,0.0767381191253662,,,,0.0767381191253662,,0.0726650953292846,1.5475651621818542,0.4698196053504944,2.0173847675323486,,,,,,,,,84374454271.99998
42,42,0.0832765102386474,1.7621703147888184,,0.4984335899353027,,,,,,0.0719637870788574,1.753568172454834,,0.5253891944885254,,,,,,0.0725035667419433,1.7320501804351809,,0.5393054485321045,,,,,,0.0607800483703613,1.7334272861480713,,0.4946434497833252,,,,0.1023337841033935,,,,0.1023337841033935,,0.07213097810745235,1.745303988456726,0.5144429206848145,2.2597469091415405,,,,,,,,,450068742143.99976
44,44,0.0830166339874267,1.9622843265533447,,0.5531954765319824,,,,,,0.0816147327423095,1.9439480304718015,,0.5467567443847656,,,,,,0.0807452201843261,1.9420757293701167,,0.5738544464111328,,,,,,0.0712957382202148,1.9322199821472168,,0.5530457496643066,,,,0.1433889865875244,,,,0.1433889865875244,,0.07916808128356928,1.9451320171356201,0.5567131042480469,2.501845121383667,,,,,,,,,2522525728767.9995
46,46,0.0841729640960693,2.1954798698425293,,0.5822844505310059,,,,,,0.0839152336120605,2.2142152786254883,,0.6245088577270508,,,,,,0.0761170387268066,2.224151611328125,,0.6082758903503418,,,,,,0.0728061199188232,2.182264566421509,,0.6020064353942871,,,,0.143212080001831,,,,0.143212080001831,,0.0792528390884399,2.204027831554413,0.6042689085006714,2.8082967400550842,,,,,,,,,10077654220799.996
48,48,0.0653028488159179,2.4340195655822754,,0.7017266750335693,,,,,,0.0718958377838134,2.4646105766296387,,0.6473722457885742,,,,,,0.0723485946655273,2.47345232963562,,0.6782121658325195,,,,,,0.0908527374267578,2.4228415489196777,,0.6327071189880371,,,,0.1029794216156005,,,,0.1029794216156005,,0.0751000046730041,2.448731005191803,0.665004551410675,3.113735556602478,,,,,,,,,28986130300927.977
50,50,0.0853991508483886,2.7243807315826416,,0.712425947189331,,,,,,0.0828814506530761,2.7452175617218018,,0.6959545612335205,,,,,,0.0718014240264892,2.7653493881225586,,0.7013084888458252,,,,,,0.0754554271697998,2.7640485763549805,,0.7018940448760986,,,,0.1590738296508789,,,,0.1590738296508789,,0.07888436317443842,2.7497490644454956,0.7028957605361938,3.4526448249816895,,,,,,,,,179101209985024.0
52,52,0.0721819400787353,3.022976875305176,,0.7630476951599121,,,,,,0.0816829204559326,3.04524040222168,,0.7448770999908447,,,,,,0.0834243297576904,3.065319299697876,,0.7518064975738525,,,,,,0.0834646224975586,3.042717218399048,,0.7615747451782227,,,,0.1012885570526123,,,,0.1012885570526123,,0.08018845319747922,3.044063448905945,0.755326509475708,3.799389958381653,,,,,,,,,456163107799040.0
54,54,0.0834064483642578,3.345176935195923,,0.8225209712982178,,,,,,0.0817432403564453,3.345398187637329,,0.8186280727386475,,,,,,0.0729520320892334,3.4039769172668457,,0.8446769714355469,,,,,,0.0965230464935302,3.3936643600463867,,0.8083012104034424,,,,0.1167259216308593,,,,0.1167259216308593,,0.08365619182586667,3.372054100036621,0.8235318064689636,4.195585906505585,,,,,,,,,2102747268644862.8
56,56,0.0929672718048095,3.766236066818237,,0.878964900970459,,,,,,0.0819182395935058,3.696741819381714,,0.9228816032409668,,,,,,0.0852932929992675,3.723428726196289,,0.862060546875,,,,,,0.0831744670867919,3.723966836929321,,0.8716878890991211,,,,0.1206495761871337,,,,0.1206495761871337,,0.08583831787109367,3.7275933623313904,0.8838987350463867,4.611492097377777,,,,,,,,,8693718181740538.0
58,58,0.0912582874298095,4.114330768585205,,0.9671549797058104,,,,,,0.0824615955352783,4.095525741577148,,0.959707736968994,,,,,,0.0919008255004882,4.085069417953491,,0.9471523761749268,,,,,,0.0823538303375244,4.0946807861328125,,0.9827718734741212,,,,0.13702392578125,,,,0.13702392578125,,0.0869936347007751,4.097401678562164,0.9641967415809631,5.061598420143127,,,,,,,,,3.949445766971392e+16
60,60,0.0850932598114013,4.566095352172852,,1.0360350608825684,,,,,,0.0918002128601074,4.546983957290649,,1.064424753189087,,,,,,0.0836522579193115,4.505785942077637,,1.013193130493164,,,,,,0.0846948623657226,4.507413387298584,,1.0147738456726074,,,,0.2222476005554199,,,,0.2222476005554199,,0.0863101482391357,4.53156965970993,1.0321066975593567,5.563676357269287,,,,,,,,,2.5623403802761622e+17
62,62,0.0921075344085693,4.974930286407471,,1.0963149070739746,,,,,,0.0932292938232421,4.955106973648071,,1.1035449504852295,,,,,,0.0911171436309814,4.924447774887085,,1.0884630680084229,,,,,,0.0942323207855224,4.896538257598877,,1.1048436164855957,,,,0.1408524513244629,,,,0.1408524513244629,,0.0926715731620788,4.937755823135376,1.0982916355133057,6.036047458648682,,,,,,,,,6.495672804342497e+17
64,64,0.0871777534484863,5.465568542480469,,1.2213685512542725,,,,,,0.0782804489135742,5.487288951873779,,1.2076961994171145,,,,,,0.0931372642517089,5.467990159988403,,1.1840033531188965,,,,,,0.092653751373291,5.457516193389893,,1.1671192646026611,,,,0.2568228244781494,,,,0.2568228244781494,,0.08781230449676511,5.469590961933136,1.195046842098236,6.664637804031372,,,,,,,,,4.737544915435651e+18
66,66,0.1005160808563232,5.94554615020752,,1.227749586105347,,,,,,0.0955579280853271,5.865844488143921,,1.2737979888916016,,,,,,0.0950663089752197,5.957086086273193,,1.295581340789795,,,,,,0.1011829376220703,5.946274280548096,,1.2834157943725586,,,,0.157177448272705,,,,0.157177448272705,,0.09808081388473508,5.928687751293182,1.2701361775398254,7.198823928833008,,,,,,,,,1.1597648649781242e+19
68,68,0.092677354812622,6.547607660293579,,1.3433594703674316,,,,,,0.0909829139709472,6.446447134017944,,1.3540127277374268,,,,,,0.0925679206848144,6.468853712081909,,1.360736608505249,,,,,,0.0929021835327148,6.449214935302734,,1.3437411785125732,,,,0.1418726444244384,,,,0.1418726444244384,,0.09228259325027459,6.478030860424042,1.3504624962806702,7.828493356704712,,,,,,,,,4.187341380412818e+19
70,70,0.1028211116790771,7.076972007751465,,1.456089735031128,,,,,,0.1039528846740722,7.026797294616699,,1.4829654693603516,,,,,,0.0961875915527343,7.108844041824341,,1.4366681575775146,,,,,,0.0818655490875244,7.088896751403809,,1.4576728343963623,,,,0.209791898727417,,,,0.209791898727417,,0.09620678424835201,7.075377523899078,1.4583490490913391,8.533726572990417,,,,,,,,,2.4767855773198424e+20
72,72,0.0932753086090087,7.737596750259399,,1.5641698837280271,,,,,,0.1025645732879638,7.7186949253082275,,1.556652545928955,,,,,,0.1032218933105468,7.7285850048065186,,1.5535097122192385,,,,,,0.0949163436889648,7.628525733947754,,1.5531127452850342,,,,0.1697416305541992,,,,0.1697416305541992,,0.09849452972412102,7.703350603580475,1.5568612217903137,9.260211825370789,,,,,,,,,8.015821868767923e+20
74,74,0.1022202968597412,8.289779901504517,,1.654815673828125,,,,,,0.1134166717529296,8.148843050003052,,1.645580530166626,,,,,,0.1071598529815673,8.158744812011719,,1.644552230834961,,,,,,0.0943479537963867,8.209039211273193,,1.6950206756591797,,,,0.1856756210327148,,,,0.1856756210327148,,0.1042861938476562,8.20160174369812,1.659992277622223,9.861594021320343,,,,,,,,,3.507313317803594e+21
76,76,0.1199812889099121,8.977914810180664,,1.695476770401001,,,,,,0.1078591346740722,8.840130090713501,,1.7654166221618652,,,,,,0.108036994934082,8.84833812713623,,1.7072811126708984,,,,,,0.1024832725524902,8.858662366867065,,1.7550265789031982,,,,0.15187668800354,,,,0.15187668800354,,0.10959017276763913,8.881261348724365,1.7308002710342407,10.612061619758606,,,,,,,,,1.1475478095314683e+22
78,78,0.1051151752471923,9.688380479812622,,1.905423879623413,,,,,,0.1055896282196044,9.670248746871948,,1.8625969886779783,,,,,,0.1134452819824218,9.699823379516602,,1.88887357711792,,,,,,0.1131293773651123,9.699175119400024,,1.8960175514221191,,,,0.3344144821166992,,,,0.3344144821166992,,0.10931986570358271,9.689406931400299,1.8882279992103577,11.577634930610657,,,,,,,,,1.0107057547098309e+23
80,80,0.1149494647979736,10.39926815032959,,1.9765141010284424,,,,,,0.101292610168457,10.386823177337646,,1.9938058853149412,,,,,,0.1022360324859619,10.280269384384155,,2.0364654064178467,,,,,,0.1138927936553955,10.418262720108032,,2.0123608112335205,,,,0.1818282604217529,,,,0.1818282604217529,,0.10809272527694701,10.371155858039856,2.0047865509986877,12.375942409038544,,,,,,,,,2.1981687875946987e+23


==> benchmark/2026-10-11/qft.csv <==
qubit-number,gate-number,qft-allein_opt:iso-to-perpl,qft-allein_opt:perpl-to-fgg,qft-allein_opt:iso-simulation,qft-allein_opt:iso-to-fgg,qft-allein_opt:iso-fgg-simulation,qft-allein_opt:qiskit-simulation,qft-allein_opt:qsim-simulation,qft-allein_opt:qtorch-simulation,qft-allein_opt:quimb-simulation,qft-ein_opt:iso-to-perpl,qft-ein_opt:perpl-to-fgg,qft-ein_opt:iso-simulation,qft-ein_opt:iso-to-fgg,qft-ein_opt:iso-fgg-simulation,qft-ein_opt:qiskit-simulation,qft-ein_opt:qsim-simulation,qft-ein_opt:qtorch-simulation,qft-ein_opt:quimb-simulation,qft-id_detect:iso-to-perpl,qft-id_detect:perpl-to-fgg,qft-id_detect:iso-simulation,qft-id_detect:iso-to-fgg,qft-id_detect:iso-fgg-simulation,qft-id_detect:qiskit-simulation,qft-id_detect:qsim-simulation,qft-id_detect:qtorch-simulation,qft-id_detect:quimb-simulation,qft-no_opt:iso-to-perpl,qft-no_opt:perpl-to-fgg,qft-no_opt:iso-simulation,qft-no_opt:iso-to-fgg,qft-no_opt:iso-fgg-simulation,qft-no_opt:qiskit-simulation,qft-no_opt:qsim-simulation,qft-no_opt:qtorch-simulation,qft-no_opt:quimb-simulation,qft-avg:qiskit-simulation,qft-avg:qsim-simulation,qft-avg:qtorch-simulation,qft-avg:quimb-simulation,qft-avg:iso-to-perpl,qft-avg:perpl-to-fgg,qft-avg:iso-to-fgg,qft-avg:iso-perpl-fgg,qft-no_opt:iso-perpl-fgg-total,qft-no_opt:iso-fgg-total,qft-ein_opt:iso-perpl-fgg-total,qft-ein_opt:iso-fgg-total,qft-id_detect:iso-perpl-fgg-total,qft-id_detect:iso-fgg-total,qft-allein_opt:iso-perpl-fgg-total,qft-allein_opt:iso-fgg-total,qft-avg:qtorch-simulation-full
1,1,0.0611295700073242,0.0210471153259277,1.9766302108764648,0.0525689125061035,1.968038558959961,,,,,0.0498764514923095,0.021050214767456,1.9485931396484373,0.0607008934020996,1.9521167278289795,,,,,0.0604190826416015,0.0187976360321044,1.9715473651885984,0.0625789165496826,1.9621379375457764,,,,,0.0612850189208984,0.017841100692749,1.985190153121948,0.0712764263153076,1.972956657409668,1.5020334720611572,2.251770257949829,0.0092053413391113,1.4481697082519531,1.5020334720611572,2.251770257949829,0.0092053413391113,1.4481697082519531,0.058177530765533406,0.019684016704559274,0.061781287193298326,0.0814653038978576,2.0643162727355953,2.0442330837249756,2.0195198059082027,2.012817621231079,2.0507640838623042,2.024716854095459,2.058806896209717,2.0206074714660645,0.0184106826782226
2,7,0.0717353820800781,,,0.0819363594055175,1.98227334022522,,,,,0.0613050460815429,,,0.0709304809570312,2.031219005584717,,,,,0.0540354251861572,,,0.0839142799377441,1.978111267089844,,,,,0.0491445064544677,,,0.073587417602539,1.9919860363006592,1.5045292377471924,2.2278547286987305,0.0096766948699951,1.4861531257629397,1.5045292377471924,2.2278547286987305,0.0096766948699951,1.4861531257629397,0.05905508995056147,,0.07759213447570795,,,2.0655734539031982,,2.102149486541748,,2.062025547027588,,2.0642096996307373,0.0387067794799804
3,18,0.0693976879119873,,,0.0939366817474365,2.0276896953582764,,,,,0.0669264793395996,,,0.0906488895416259,2.0103862285614014,,,,,0.0591077804565429,,,0.0937030315399169,2.0081374645233154,,,,,0.0592627525329589,,,0.0918629169464111,2.048646926879883,1.489515781402588,2.2237637042999268,0.0167570114135742,1.516261339187622,1.489515781402588,2.2237637042999268,0.0167570114135742,1.516261339187622,0.06367367506027219,,0.0925378799438476,,,2.140509843826294,,2.1010351181030273,,2.1018404960632324,,2.121626377105713,0.1340560913085936
4,34,0.0811131000518798,,,0.1119959354400634,2.092382907867432,,,,,0.0615720748901367,,,0.1020467281341552,2.0249886512756348,,,,,0.0697894096374511,,,0.1237626075744628,2.1225435733795166,,,,,0.0506646633148193,,,0.1163010597229003,2.077255249023437,1.4896504878997805,2.2430219650268555,0.0313658714294433,1.5139644145965576,1.4896504878997805,2.2430219650268555,0.0313658714294433,1.5139644145965576,0.06578481197357172,,0.11352658271789541,,,2.1935563087463374,,2.12703537940979,,2.2463061809539795,,2.2043788433074956,0.5018539428710928
5,55,0.0702924728393554,,,0.1451284885406494,2.1753857135772705,,,,,0.0743114948272705,,,0.1516482830047607,2.1147937774658203,,,,,0.0536572933197021,,,0.1435368061065673,2.1121273040771484,,,,,0.0603988170623779,,,0.1572368144989013,2.157407522201538,1.4928996562957764,2.2453761100769043,0.0413458347320556,1.5407302379608154,1.4928996562957764,2.2453761100769043,0.0413458347320556,1.5407302379608154,0.06466501951217647,,0.14938759803771967,,,2.3146443367004395,,2.266442060470581,,2.255664110183716,,2.32051420211792,1.3230667114257793
6,81,0.0620050430297851,,,0.1762113571166992,2.2419798374176025,,,,,0.0634772777557373,,,0.1822090148925781,2.195598602294922,,,,,0.0701799392700195,,,0.1851956844329834,2.225954055786133,,,,,0.0629141330718994,,,0.2030353546142578,2.2355258464813232,1.5291779041290283,2.230058193206787,0.3091893196105957,1.5592775344848633,1.5291779041290283,2.230058193206787,0.3091893196105957,1.5592775344848633,0.06464409828186032,,0.18666285276412964,,,2.438561201095581,,2.3778076171875,,2.411149740219116,,2.4181911945343018,19.788116455078125
7,112,0.0715916156768798,,,0.238114595413208,2.3113996982574463,,,,,0.0715596675872802,,,0.2139933109283447,2.2785348892211914,,,,,0.0731067657470703,,,0.2462835311889648,2.279508352279663,,,,,0.0793666839599609,,,0.2134642601013183,2.333008050918579,1.5346808433532717,2.252018690109253,0.1912946701049804,1.5848603248596191,1.5346808433532717,2.252018690109253,0.1912946701049804,1.5848603248596191,0.0739061832427978,,0.22796392440795898,,,2.5464723110198975,,2.492528200149536,,2.525791883468628,,2.5495142936706543,24.485717773437493
8,148,0.0637073516845703,,,0.2876825332641601,2.4525225162506104,,,,,0.0711452960968017,,,0.292952299118042,2.4057505130767822,,,,,0.0651109218597412,,,0.2992162704467773,2.5352623462677,,,,,0.0641384124755859,,,0.2948105335235595,2.4164860248565674,1.5446131229400637,2.242738962173462,0.5652837753295898,1.5764122009277344,1.5446131229400637,2.242738962173462,0.5652837753295898,1.5764122009277344,0.06602549552917478,,0.29366540908813477,,,2.711296558380127,,2.698702812194824,,2.8344786167144775,,2.7402050495147705,144.712646484375
9,189,0.0628376007080078,,,0.4050080776214599,2.605513334274292,,,,,0.0636963844299316,,,0.3748044967651367,2.535388469696045,,,,,0.060431957244873,,,0.3717458248138428,2.625230550765991,,,,,0.06270432472229,,,0.3546664714813232,2.622621536254883,1.5802490711212158,2.234046697616577,1.0973622798919678,1.60017728805542,1.5802490711212158,2.234046697616577,1.0973622798919678,1.60017728805542,0.06241756677627559,,0.3765562176704407,,,2.977288007736206,,2.9101929664611816,,2.996976375579834,,3.010521411895752,561.8494873046875
10,235,0.0600409507751464,,,0.5068867206573486,3.198854446411133,,,,,0.0743882656097412,,,0.493192195892334,3.098527669906616,,,,,0.0704627037048339,,,0.5028812885284424,3.264000177383423,,,,,0.0702826976776123,,,0.5032291412353516,3.1945581436157227,1.5934503078460691,2.246083498001098,1.6595361232757568,1.6499667167663574,1.5934503078460691,2.246083498001098,1.6595361232757568,1.6499667167663574,0.06879365444183344,,0.5015473365783691,,,3.697787284851074,,3.59171986579895,,3.7668814659118652,,3.7057411670684814,1699.364990234375
11,286,0.0753302574157714,,,0.6944224834442139,5.620606422424316,,,,,0.075624942779541,,,0.6035723686218262,5.362216711044312,,,,,0.0851716995239257,,,0.6446795463562012,5.932191610336304,,,,,0.0818779468536377,,,0.6440873146057129,5.8406195640563965,1.6125893592834473,2.260977506637573,11.809206008911133,1.6614866256713867,1.6125893592834473,2.260977506637573,11.809206008911133,1.6614866256713867,0.07950121164321894,,0.6466904282569885,,,6.484706878662109,,5.965789079666139,,6.576871156692505,,6.31502890586853,24185.25390625
12,342,0.0723283290863037,,,0.8331527709960938,14.104536771774292,,,,,0.0655877590179443,,,0.813713550567627,13.706134557724,,,,,0.074824571609497,,,0.8258764743804932,16.40832757949829,,,,,0.0767371654510498,,,0.7895541191101074,16.197970628738403,1.6535675525665283,2.2558798789978027,14.002485990524292,1.6817128658294678,1.6535675525665283,2.2558798789978027,14.002485990524292,1.6817128658294678,0.0723694562911987,,0.8155742287635803,,,16.98752474784851,,14.519848108291628,,17.234204053878784,,14.937689542770386,57354.1826171875
13,403,0.0820777416229248,,,1.113297462463379,55.03219771385193,,,,,0.0730414390563964,,,1.0760035514831543,55.487417697906494,,,,,0.0728638172149658,,,1.0965595245361328,66.33587908744812,,,,,0.0727663040161132,,,1.1151626110076904,67.27851724624634,1.746736764907837,2.2570595741271973,86.95157980918884,1.7628557682037354,1.746736764907837,2.2570595741271973,86.95157980918884,1.7628557682037354,0.07518732547760004,,1.1002557873725891,,,68.39367985725403,,56.56342124938965,,67.43243861198425,,56.14549517631531,712307.341796875
14,469,0.0737955570220947,,,1.393832445144653,228.61904644966123,,,,,0.0820214748382568,,,1.4648079872131348,228.44668912887573,,,,,0.0836005210876464,,,1.4684767723083496,290.0484368801117,,,,,0.0824904441833496,,,1.326405048370361,285.65815687179565,1.725773572921753,2.282602548599243,48.0695436000824,1.805384874343872,1.725773572921753,2.282602548599243,48.0695436000824,1.805384874343872,0.08047699928283687,,1.4133805632591248,,,286.984561920166,,229.91149711608887,,291.51691365242004,,230.01287889480588,787571.40234375
15,540,0.0938296318054199,,,1.867903232574463,,,,,,0.0841825008392334,,,1.7954742908477783,,,,,,0.0761160850524902,,,1.8136281967163088,,,,,,0.0922319889068603,,,1.8002681732177734,,1.7802259922027588,2.28066086769104,,1.8438730239868164,1.7802259922027588,2.28066086769104,,1.8438730239868164,0.08659005165100095,,1.8193184733390808,,,,,,,,,,
16,616,0.0990834236145019,,,2.1491246223449707,,,,,,0.1259067058563232,,,2.2240536212921143,,,,,,0.0914640426635742,,,2.261069059371948,,,,,,0.0924720764160156,,,2.246377468109131,,1.7928271293640137,2.3610711097717285,,1.8622300624847408,1.7928271293640137,2.3610711097717285,,1.8622300624847408,0.10223156213760373,,2.220156192779541,,,,,,,,,,
17,697,0.0938398838043212,,,2.847622394561768,,,,,,0.1066415309906005,,,2.721156358718872,,,,,,0.0949254035949707,,,2.916789293289185,,,,,,0.0982606410980224,,,2.807358741760254,,1.8161799907684328,2.341902494430542,,1.9843978881835935,1.8161799907684328,2.341902494430542,,1.9843978881835935,0.0984168648719787,,2.8232316970825195,,,,,,,,,,
18,783,0.1065602302551269,,,3.677901268005371,,,,,,0.1076774597167968,,,3.41057562828064,,,,,,0.0926032066345214,,,3.6843185424804688,,,,,,0.1167387962341308,,,3.478631496429444,,1.8775639533996584,2.351893424987793,,2.070525646209717,1.8775639533996584,2.351893424987793,,2.070525646209717,0.10589492321014397,,3.5628567337989807,,,,,,,,,,
19,874,0.1160283088684082,,,4.708550453186035,,,,,,0.1045050621032714,,,4.712220907211304,,,,,,0.1017842292785644,,,4.319922685623169,,,,,,0.1160483360290527,,,4.76913857460022,,1.96665620803833,2.41695237159729,,2.0567467212677,1.96665620803833,2.41695237159729,,2.0567467212677,0.10959148406982419,,4.627458155155182,,,,,,,,,,


==> benchmark/2026-10-11/simon.csv <==
qubit-number,gate-number,simon-allein_opt:iso-to-perpl,simon-allein_opt:perpl-to-fgg,simon-allein_opt:iso-simulation,simon-allein_opt:iso-to-fgg,simon-allein_opt:iso-fgg-simulation,simon-allein_opt:qiskit-simulation,simon-allein_opt:qsim-simulation,simon-allein_opt:qtorch-simulation,simon-allein_opt:quimb-simulation,simon-ein_opt:iso-to-perpl,simon-ein_opt:perpl-to-fgg,simon-ein_opt:iso-simulation,simon-ein_opt:iso-to-fgg,simon-ein_opt:iso-fgg-simulation,simon-ein_opt:qiskit-simulation,simon-ein_opt:qsim-simulation,simon-ein_opt:qtorch-simulation,simon-ein_opt:quimb-simulation,simon-id_detect:iso-to-perpl,simon-id_detect:perpl-to-fgg,simon-id_detect:iso-simulation,simon-id_detect:iso-to-fgg,simon-id_detect:iso-fgg-simulation,simon-id_detect:qiskit-simulation,simon-id_detect:qsim-simulation,simon-id_detect:qtorch-simulation,simon-id_detect:quimb-simulation,simon-no_opt:iso-to-perpl,simon-no_opt:perpl-to-fgg,simon-no_opt:iso-simulation,simon-no_opt:iso-to-fgg,simon-no_opt:iso-fgg-simulation,simon-no_opt:qiskit-simulation,simon-no_opt:qsim-simulation,simon-no_opt:qtorch-simulation,simon-no_opt:quimb-simulation,simon-avg:qiskit-simulation,simon-avg:qsim-simulation,simon-avg:qtorch-simulation,simon-avg:quimb-simulation,simon-avg:iso-to-perpl,simon-avg:perpl-to-fgg,simon-avg:iso-to-fgg,simon-avg:iso-perpl-fgg,simon-no_opt:iso-perpl-fgg-total,simon-no_opt:iso-fgg-total,simon-ein_opt:iso-perpl-fgg-total,simon-ein_opt:iso-fgg-total,simon-id_detect:iso-perpl-fgg-total,simon-id_detect:iso-fgg-total,simon-allein_opt:iso-perpl-fgg-total,simon-allein_opt:iso-fgg-total,simon-avg:qtorch-simulation-full
2,3,0.0406949520111084,0.0308945178985595,1.9725871086120603,0.0713167190551757,1.9797961711883545,,,,,0.0744087696075439,0.0294075012207031,1.9694604873657229,0.0705587863922119,1.9800522327423096,,,,,0.0533890724182128,0.0287187099456787,1.9629950523376465,0.070573091506958,1.9648418426513672,,,,,0.054828405380249,0.0315370559692382,1.9920413494110107,0.0747041702270507,1.976586103439331,1.5192561149597168,2.243983507156372,0.0104951858520507,10.335312366485596,1.5192561149597168,2.243983507156372,0.0104951858520507,10.335312366485596,0.05583029985427852,0.030139446258544873,0.07178819179534907,0.10192763805389393,2.078406810760498,2.051290273666382,2.0732767581939697,2.0506110191345215,2.045102834701538,2.035414934158325,2.0441765785217285,2.0511128902435303,0.0419807434082028
4,5,0.0608191490173339,0.0900933742523193,2.0495622158050537,0.0951316356658935,2.003218650817871,,,,,0.0626001358032226,0.0882439613342285,2.003483295440674,0.0920169353485107,1.99855375289917,,,,,0.0605082511901855,0.087980031967163,2.0139076709747314,0.0843634605407714,2.004289150238037,,,,,0.0603654384613037,0.0881252288818359,2.0214974880218506,0.0930624008178711,2.0139477252960205,1.4821913242340088,2.2505252361297607,,6.4475719928741455,1.4821913242340088,2.2505252361297607,,6.4475719928741455,0.06107324361801142,0.08861064910888668,0.09114360809326166,0.17975425720214833,2.1699881553649902,2.1070101261138916,2.154327392578125,2.0905706882476807,2.16239595413208,2.0886526107788086,2.200474739074707,2.0983502864837646,
6,7,0.0773324966430664,1.1928603649139404,2.3013598918914795,0.3264892101287842,2.107490539550781,,,,,0.0738489627838134,1.1605584621429443,2.212172031402588,0.3029563426971435,2.1172642707824707,,,,,0.0723884105682373,1.191390037536621,2.1979691982269287,0.2848119735717773,2.0871851444244385,,,,,0.0721082687377929,1.2015137672424316,2.2616190910339355,0.2923672199249267,2.141700506210327,1.4713280200958252,2.2427878379821777,,10.546790599822998,1.4713280200958252,2.2427878379821777,,10.546790599822998,0.0739195346832275,1.1865806579589844,0.30165618658065796,1.4882368445396423,3.53524112701416,2.434067726135254,3.4465794563293457,2.4202206134796143,3.461747646331787,2.371997117996216,3.5715527534484863,2.433979749679565,
8,9,0.2065601348876953,42.02069234848023,2.997594118118286,7.44516396522522,2.494258403778076,,,,,0.1813232898712158,41.71754622459412,2.9346587657928467,7.41092038154602,2.5044641494750977,,,,,0.1810917854309082,41.63031816482544,3.006755113601685,7.206192493438721,2.459716796875,,,,,0.1914057731628418,42.14238977432251,2.9135875701904297,7.469192743301392,2.498203992843628,1.529930830001831,,,8.654379606246948,1.529930830001831,,,8.654379606246948,0.19009524583816528,41.87773662805557,7.382867395877838,49.26060402393341,45.24738311767578,9.96739673614502,44.833528280258186,9.915384531021118,44.81816506385803,9.66590929031372,45.22484660148621,9.939422369003296,

